Randomized Manifold Smoothing for Formal Robustness to Semantic Perturbations

Model predictions can be sensitive to small, unrelated variations in the input, which questions the reliability of the model. Randomized smoothing provides robustness guarantees against small, adversarial perturbations, giving a certifiably robust predictor for such perturbations. However, these perturbations are applied across all directions of the ambient space, irrespective of the underlying data manifold. Consequently, its guarantees largely cover perturbations of the input that are not seen in reality rather than semantically meaningful variations in the data. To address this, we introduce \textbf{Randomized Manifold Smoothing}, which adapts the smoothing distribution to local data geometry by shaping Gaussian perturbations along principal directions of a locally estimated subspace. This yields anisotropic certificates over locally supported variations while retaining the statistical certification machinery of randomized smoothing. We evaluate manifold smoothing across image classification, semantic segmentation, interpretable concept representations, and vision-language retrieval tasks, including semantic distribution shifts. Across these settings, we show that manifold smoothing consistently preserves task performance while providing stronger robustness guarantees along semantically meaningful perturbations compared to standard randomized smoothing in high-dimensional data and representation spaces.

==> data/ablation/celeba/iso_certified_accuracy_radius_curves_mc.csv <==
case,sigma,parameter,radius_threshold,certified_accuracy_pct,total_test_samples
mc_isotropic,0.1,100,0.0,73.0,100
mc_isotropic,0.1,100,5e-324,73.0,100
mc_isotropic,0.1,100,0.013596328045394,73.0,100
mc_isotropic,0.1,100,0.013596328045394002,72.0,100
mc_isotropic,0.1,100,0.0426421996168808,72.0,100
mc_isotropic,0.1,100,0.04264219961688081,71.0,100
mc_isotropic,0.1,100,0.059689550236798,71.0,100
mc_isotropic,0.1,100,0.059689550236798006,70.0,100
mc_isotropic,0.1,100,0.0634368063986282,70.0,100
mc_isotropic,0.1,100,0.06343680639862821,69.0,100
mc_isotropic,0.1,100,0.0673314546608694,69.0,100
mc_isotropic,0.1,100,0.06733145466086941,68.0,100
mc_isotropic,0.1,100,0.071394468425476,68.0,100
mc_isotropic,0.1,100,0.07139446842547602,67.0,100
mc_isotropic,0.1,100,0.0801346958841257,67.0,100
mc_isotropic,0.1,100,0.08013469588412571,66.0,100
mc_isotropic,0.1,100,0.0899546123358693,66.0,100
mc_isotropic,0.1,100,0.08995461233586931,66.0,100
mc_isotropic,0.1,100,0.0954158927166567,66.0,100
mc_isotropic,0.1,100,0.09541589271665671,65.0,100
mc_isotropic,0.1,100,0.1013681799192901,65.0,100
mc_isotropic,0.1,100,0.10136817991929012,64.0,100
mc_isotropic,0.1,100,0.1154137850601646,64.0,100
mc_isotropic,0.1,100,0.11541378506016461,63.0,100
mc_isotropic,0.1,100,0.1241339751369123,63.0,100
mc_isotropic,0.1,100,0.12413397513691231,62.0,100
mc_isotropic,0.1,100,0.134925903881039,62.0,100
mc_isotropic,0.1,100,0.13492590388103903,62.0,100
mc_isotropic,0.1,100,0.1500475024120636,62.0,100
mc_isotropic,0.1,100,0.15004750241206363,0.0,100
mc_isotropic,0.1,300,0.0,73.0,100
mc_isotropic,0.1,300,5e-324,73.0,100
mc_isotropic,0.1,300,0.0083280280415469,73.0,100
mc_isotropic,0.1,300,0.008328028041546903,73.0,100
mc_isotropic,0.1,300,0.0135018399693819,73.0,100
mc_isotropic,0.1,300,0.013501839969381901,72.0,100
mc_isotropic,0.1,300,0.0606839984403752,72.0,100
mc_isotropic,0.1,300,0.060683998440375204,71.0,100
mc_isotropic,0.1,300,0.0652375566813004,71.0,100
mc_isotropic,0.1,300,0.06523755668130041,70.0,100
mc_isotropic,0.1,300,0.0711897646358157,70.0,100
mc_isotropic,0.1,300,0.07118976463581571,70.0,100
mc_isotropic,0.1,300,0.0736631334672085,70.0,100
mc_isotropic,0.1,300,0.07366313346720851,69.0,100
mc_isotropic,0.1,300,0.0749217274990298,69.0,100
mc_isotropic,0.1,300,0.07492172749902981,68.0,100
mc_isotropic,0.1,300,0.0842011987460495,68.0,100
mc_isotropic,0.1,300,0.08420119874604952,67.0,100
mc_isotropic,0.1,300,0.1062853745786126,67.0,100
mc_isotropic,0.1,300,0.10628537457861262,66.0,100
mc_isotropic,0.1,300,0.1273938446149401,66.0,100
mc_isotropic,0.1,300,0.12739384461494013,65.0,100
mc_isotropic,0.1,300,0.1299460952292326,65.0,100
mc_isotropic,0.1,300,0.12994609522923262,65.0,100
mc_isotropic,0.1,300,0.141478280071251,65.0,100
mc_isotropic,0.1,300,0.14147828007125102,64.0,100
mc_isotropic,0.1,300,0.1447923876070428,64.0,100
mc_isotropic,0.1,300,0.14479238760704283,64.0,100
mc_isotropic,0.1,300,0.1563176063924106,64.0,100
mc_isotropic,0.1,300,0.15631760639241063,63.0,100
mc_isotropic,0.1,300,0.1660226191655379,63.0,100
mc_isotropic,0.1,300,0.16602261916553793,63.0,100
mc_isotropic,0.1,300,0.1718891939146144,63.0,100
mc_isotropic,0.1,300,0.17188919391461444,62.0,100
mc_isotropic,0.1,300,0.1788361700561168,62.0,100
mc_isotropic,0.1,300,0.17883617005611682,62.0,100
mc_isotropic,0.1,300,0.1875540281609382,62.0,100
mc_isotropic,0.1,300,0.18755402816093822,60.0,100
mc_isotropic,0.1,300,0.1999765810183584,60.0,100
mc_isotropic,0.1,300,0.19997658101835844,0.0,100
mc_isotropic,0.1,500,0.0,73.0,100
mc_isotropic,0.1,500,5e-324,73.0,100
mc_isotropic,0.1,500,0.0065832254874805,73.0,100
mc_isotropic,0.1,500,0.006583225487480501,72.0,100
mc_isotropic,0.1,500,0.02319107536497,72.0,100
mc_isotropic,0.1,500,0.023191075364970004,72.0,100
mc_isotropic,0.1,500,0.0642887314616803,72.0,100
mc_isotropic,0.1,500,0.06428873146168032,71.0,100
mc_isotropic,0.1,500,0.074066566623474,71.0,100
mc_isotropic,0.1,500,0.07406656662347401,70.0,100
mc_isotropic,0.1,500,0.080830873049615,70.0,100
mc_isotropic,0.1,500,0.08083087304961502,69.0,100
mc_isotropic,0.1,500,0.0816100385638794,69.0,100
mc_isotropic,0.1,500,0.08161003856387941,69.0,100
mc_isotropic,0.1,500,0.1005982995145465,69.0,100
mc_isotropic,0.1,500,0.10059829951454652,68.0,100
mc_isotropic,0.1,500,0.1086923174957042,68.0,100
mc_isotropic,0.1,500,0.10869231749570421,67.0,100
mc_isotropic,0.1,500,0.1130802341863356,67.0,100
mc_isotropic,0.1,500,0.11308023418633562,66.0,100
mc_isotropic,0.1,500,0.1227468617223295,66.0,100
mc_isotropic,0.1,500,0.12274686172232951,65.0,100
mc_isotropic,0.1,500,0.124056411473403,65.0,100
mc_isotropic,0.1,500,0.12405641147340302,65.0,100
mc_isotropic,0.1,500,0.1499796873743205,65.0,100
mc_isotropic,0.1,500,0.14997968737432052,64.0,100
mc_isotropic,0.1,500,0.1520710816656169,64.0,100
mc_isotropic,0.1,500,0.15207108166561692,64.0,100
mc_isotropic,0.1,500,0.1668695361090031,64.0,100
mc_isotropic,0.1,500,0.16686953610900312,63.0,100
mc_isotropic,0.1,500,0.1730634560805044,63.0,100
mc_isotropic,0.1,500,0.17306345608050444,62.0,100
mc_isotropic,0.1,500,0.1891623061744112,62.0,100
mc_isotropic,0.1,500,0.18916230617441124,62.0,100
mc_isotropic,0.1,500,0.1945407095260812,62.0,100
mc_isotropic,0.1,500,0.19454070952608124,61.0,100
mc_isotropic,0.1,500,0.2009320761699006,61.0,100
mc_isotropic,0.1,500,0.20093207616990064,61.0,100
mc_isotropic,0.1,500,0.2089852097933144,61.0,100
mc_isotropic,0.1,500,0.20898520979331442,59.0,100
mc_isotropic,0.1,500,0.2205186234555485,59.0,100
mc_isotropic,0.1,500,0.22051862345554854,0.0,100
mc_isotropic,0.1,700,0.0,73.0,100
mc_isotropic,0.1,700,5e-324,73.0,100
mc_isotropic,0.1,700,0.0147756146165058,73.0,100
mc_isotropic,0.1,700,0.014775614616505802,72.0,100
mc_isotropic,0.1,700,0.0260103064305528,72.0,100
mc_isotropic,0.1,700,0.026010306430552802,72.0,100
mc_isotropic,0.1,700,0.0640368393473201,72.0,100
mc_isotropic,0.1,700,0.06403683934732012,71.0,100
mc_isotropic,0.1,700,0.0713140389790497,71.0,100
mc_isotropic,0.1,700,0.07131403897904971,70.0,100
mc_isotropic,0.1,700,0.0868402335525783,70.0,100
mc_isotropic,0.1,700,0.08684023355257832,69.0,100
mc_isotropic,0.1,700,0.0915702833417434,69.0,100
mc_isotropic,0.1,700,0.09157028334174341,69.0,100
mc_isotropic,0.1,700,0.0952806815372118,69.0,100
mc_isotropic,0.1,700,0.09528068153721181,68.0,100
mc_isotropic,0.1,700,0.1081915545832845,68.0,100
mc_isotropic,0.1,700,0.10819155458328451,67.0,100
mc_isotropic,0.1,700,0.120105267504352,67.0,100
mc_isotropic,0.1,700,0.12010526750435202,66.0,100
mc_isotropic,0.1,700,0.1303060787352207,66.0,100
mc_isotropic,0.1,700,0.13030607873522074,65.0,100
mc_isotropic,0.1,700,0.1333833857744751,65.0,100
mc_isotropic,0.1,700,0.13338338577447512,65.0,100
mc_isotropic,0.1,700,0.1502398863817364,65.0,100
mc_isotropic,0.1,700,0.15023988638173644,65.0,100
mc_isotropic,0.1,700,0.1646043237712593,65.0,100
mc_isotropic,0.1,700,0.16460432377125933,64.0,100
mc_isotropic,0.1,700,0.1726113266825331,64.0,100
mc_isotropic,0.1,700,0.17261132668253312,63.0,100
mc_isotropic,0.1,700,0.1748482063315263,63.0,100
mc_isotropic,0.1,700,0.17484820633152634,62.0,100
mc_isotropic,0.1,700,0.1851441871702994,62.0,100
mc_isotropic,0.1,700,0.18514418717029943,62.0,100
mc_isotropic,0.1,700,0.1881674229712336,62.0,100
mc_isotropic,0.1,700,0.18816742297123362,61.0,100
mc_isotropic,0.1,700,0.195012075796085,61.0,100
mc_isotropic,0.1,700,0.19501207579608504,61.0,100
mc_isotropic,0.1,700,0.2085174467874659,61.0,100
mc_isotropic,0.1,700,0.20851744678746592,61.0,100
mc_isotropic,0.1,700,0.2222840022128246,61.0,100
mc_isotropic,0.1,700,0.22228400221282463,60.0,100
mc_isotropic,0.1,700,0.2333167013471693,60.0,100
mc_isotropic,0.1,700,0.23331670134716934,0.0,100
mc_isotropic,0.1,1000,0.0,73.0,100
mc_isotropic,0.1,1000,5e-324,73.0,100
mc_isotropic,0.1,1000,0.019546550674176,73.0,100
mc_isotropic,0.1,1000,0.019546550674176003,72.0,100
mc_isotropic,0.1,1000,0.0290530006985734,72.0,100
mc_isotropic,0.1,1000,0.029053000698573403,72.0,100
mc_isotropic,0.1,1000,0.0670942478154094,72.0,100
mc_isotropic,0.1,1000,0.06709424781540942,71.0,100
mc_isotropic,0.1,1000,0.0801071770610172,71.0,100
mc_isotropic,0.1,1000,0.08010717706101722,70.0,100
mc_isotropic,0.1,1000,0.0823641217396371,70.0,100
mc_isotropic,0.1,1000,0.08236412173963711,69.0,100
mc_isotropic,0.1,1000,0.0984050165595405,69.0,100
mc_isotropic,0.1,1000,0.09840501655954051,68.0,100
mc_isotropic,0.1,1000,0.1011356197007306,68.0,100
mc_isotropic,0.1,1000,0.10113561970073061,67.0,100
mc_isotropic,0.1,1000,0.102065046154675,67.0,100
mc_isotropic,0.1,1000,0.10206504615467502,67.0,100
mc_isotropic,0.1,1000,0.1209065612241825,67.0,100
mc_isotropic,0.1,1000,0.12090656122418252,67.0,100
mc_isotropic,0.1,1000,0.1284067356911743,67.0,100
mc_isotropic,0.1,1000,0.12840673569117433,66.0,100
mc_isotropic,0.1,1000,0.1324877626022997,66.0,100
mc_isotropic,0.1,1000,0.13248776260229972,65.0,100
mc_isotropic,0.1,1000,0.1530815036966891,65.0,100
mc_isotropic,0.1,1000,0.15308150369668913,65.0,100
mc_isotropic,0.1,1000,0.1627657354360811,65.0,100
mc_isotropic,0.1,1000,0.16276573543608114,64.0,100
mc_isotropic,0.1,1000,0.1746985138652383,64.0,100
mc_isotropic,0.1,1000,0.17469851386523833,63.0,100
mc_isotropic,0.1,1000,0.1828940974241149,63.0,100
mc_isotropic,0.1,1000,0.18289409742411492,62.0,100
mc_isotropic,0.1,1000,0.1929678084679643,62.0,100
mc_isotropic,0.1,1000,0.19296780846796432,62.0,100
mc_isotropic,0.1,1000,0.1953113894365437,62.0,100
mc_isotropic,0.1,1000,0.19531138943654372,61.0,100
mc_isotropic,0.1,1000,0.2064132217909062,61.0,100
mc_isotropic,0.1,1000,0.20641322179090624,61.0,100
mc_isotropic,0.1,1000,0.2177691231953515,61.0,100
mc_isotropic,0.1,1000,0.21776912319535152,61.0,100
mc_isotropic,0.1,1000,0.2357650570595154,61.0,100
mc_isotropic,0.1,1000,0.23576505705951542,61.0,100
mc_isotropic,0.1,1000,0.2463262614780811,61.0,100
mc_isotropic,0.1,1000,0.24632626147808112,0.0,100
mc_isotropic,0.5,100,0.0,45.0,100
mc_isotropic,0.5,100,0.7502375120603182,45.0,100
mc_isotropic,0.5,100,0.7502375120603183,0.0,100
mc_isotropic,0.5,300,0.0,45.0,100
mc_isotropic,0.5,300,0.999882905091792,45.0,100
mc_isotropic,0.5,300,0.9998829050917921,0.0,100
mc_isotropic,0.5,500,0.0,45.0,100
mc_isotropic,0.5,500,1.1025931172777428,45.0,100
mc_isotropic,0.5,500,1.102593117277743,0.0,100
mc_isotropic,0.5,700,0.0,45.0,100
mc_isotropic,0.5,700,1.1665835067358463,45.0,100
mc_isotropic,0.5,700,1.1665835067358465,0.0,100
mc_isotropic,0.5,1000,0.0,45.0,100
mc_isotropic,0.5,1000,1.2316313073904055,45.0,100
mc_isotropic,0.5,1000,1.2316313073904057,0.0,100
mc_isotropic,0.7,100,0.0,45.0,100
mc_isotropic,0.7,100,1.0503325168844453,45.0,100
mc_isotropic,0.7,100,1.0503325168844455,0.0,100
mc_isotropic,0.7,300,0.0,45.0,100
mc_isotropic,0.7,300,1.3998360671285088,45.0,100
mc_isotropic,0.7,300,1.399836067128509,0.0,100
mc_isotropic,0.7,500,0.0,45.0,100
mc_isotropic,0.7,500,1.5436303641888398,45.0,100
mc_isotropic,0.7,500,1.54363036418884,0.0,100
mc_isotropic,0.7,700,0.0,45.0,100
mc_isotropic,0.7,700,1.6332169094301852,45.0,100
mc_isotropic,0.7,700,1.6332169094301854,0.0,100
mc_isotropic,0.7,1000,0.0,45.0,100
mc_isotropic,0.7,1000,1.724283830346568,45.0,100
mc_isotropic,0.7,1000,1.7242838303465682,0.0,100
mc_isotropic,1.0,100,0.0,45.0,100
mc_isotropic,1.0,100,1.5004750241206364,45.0,100
mc_isotropic,1.0,100,1.5004750241206366,0.0,100
mc_isotropic,1.0,300,0.0,45.0,100
mc_isotropic,1.0,300,1.999765810183584,45.0,100
mc_isotropic,1.0,300,1.9997658101835842,0.0,100
mc_isotropic,1.0,500,0.0,45.0,100
mc_isotropic,1.0,500,2.2051862345554856,45.0,100
mc_isotropic,1.0,500,2.205186234555486,0.0,100
mc_isotropic,1.0,700,0.0,45.0,100
mc_isotropic,1.0,700,2.333167013471693,45.0,100
mc_isotropic,1.0,700,2.3331670134716935,0.0,100
mc_isotropic,1.0,1000,0.0,45.0,100
mc_isotropic,1.0,1000,2.4632626147808114,45.0,100
mc_isotropic,1.0,1000,2.463262614780812,0.0,100


==> data/ablation/celeba/k_fixed_d100_table.csv <==
case,smoother,sigma,parameter,parameter_name,knn_k,pca_dim,n_samples,n0_samples,total_test_samples,certified_correct,certified_samples,abstained_samples,certified_accuracy_pct,abstention_pct,mean_radius,median_radius,max_radius,certify_seconds,certify_minutes,samples_processed_runtime,seconds_per_sample,runtime_device,n_active_sigmas_runtime,mean_log_volume,volume_basis,volume_space,volume_dimension,mean_log_vol_mani_cert_radius,mean_log_vol_iso_D_cert_radius,mean_log_vol_iso_k_cert_radius,metrics_path
k_fixed_d100,manifold,0.1,128,K (fixed PCA d=100),128,100.0,100,30,100,92,100,0,92.0,0.0,0.14634611496516686,0.15004750241206366,0.15004750241206366,5253.41,87.56,100,52.5341,cuda,4,-181.5585608926979,sigma,PCA subspace,100,-146.3367925638762,,,output/celeba_k_tradeoff_full/certification/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_10/local_size_fixed_dim/knn_128_pca_100/metrics.json
k_fixed_d100,manifold,0.1,256,K (fixed PCA d=100),256,100.0,100,30,100,92,99,1,92.0,1.0,0.14751796713010332,0.15004750241206366,0.15004750241206366,3343.8,55.73,100,33.438,cuda,4,-184.87730049228406,sigma,PCA subspace,100,-148.22971211066118,,,output/celeba_k_tradeoff_full/certification/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_10/local_size_fixed_dim/knn_256_pca_100/metrics.json
k_fixed_d100,manifold,0.1,500,K (fixed PCA d=100),500,100.0,100,30,100,92,99,1,92.0,1.0,0.14785103297958374,0.15004750241206366,0.15004750241206366,19058.41,317.64,30,635.2803,cuda,4,-187.2168277459809,sigma,PCA subspace,100,-149.1668556190806,,,output/celeba_k_tradeoff_full/certification/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_10/local_size_fixed_dim/knn_500_pca_100/metrics.json
k_fixed_d100,manifold,0.1,750,K (fixed PCA d=100),750,100.0,100,30,100,92,99,1,92.0,1.0,0.14789715035649323,0.15004750241206366,0.15004750241206366,3391.15,56.52,40,84.7786,cuda,4,-187.59893514497253,sigma,PCA subspace,100,-149.3299819627401,,,output/celeba_k_tradeoff_full/certification/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_10/local_size_fixed_dim/knn_750_pca_100/metrics.json
k_fixed_d100,manifold,0.1,1000,K (fixed PCA d=100),1000,100.0,100,30,100,92,99,1,92.0,1.0,0.14798649226311691,0.15004750241206366,0.15004750241206366,4213.64,70.23,100,42.1364,cuda,4,-187.45336206968858,sigma,PCA subspace,100,-149.44940961697816,,,output/celeba_k_tradeoff_full/certification/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_10/local_size_fixed_dim/knn_1000_pca_100/metrics.json
k_fixed_d100,manifold,0.1,5000,K (fixed PCA d=100),5000,100.0,100,30,100,92,99,1,92.0,1.0,0.14817457859611338,0.15004750241206366,0.15004750241206366,9906.44,165.11,100,99.0644,cuda,4,-182.11057696630564,sigma,PCA subspace,100,-143.91893966630988,,,output/celeba_k_tradeoff_full/certification/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_10/local_size_fixed_dim/knn_5000_pca_100/metrics.json
k_fixed_d100,manifold,0.2,128,K (fixed PCA d=100),128,100.0,100,30,100,92,97,3,92.0,3.0,0.2963945331463972,0.3000950048241273,0.3000950048241273,5253.45,87.56,100,52.5345,cuda,4,-112.23468164516049,sigma,PCA subspace,100,-73.2399151496551,,,output/celeba_k_tradeoff_full/certification/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_20/local_size_fixed_dim/knn_128_pca_100/metrics.json
k_fixed_d100,manifold,0.2,256,K (fixed PCA d=100),256,100.0,100,30,100,92,99,1,92.0,1.0,0.2928932732918894,0.3000950048241273,0.3000950048241273,3343.89,55.73,100,33.4389,cuda,4,-115.56258243628957,sigma,PCA subspace,100,-80.6100913990454,,,output/celeba_k_tradeoff_full/certification/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_20/local_size_fixed_dim/knn_256_pca_100/metrics.json
k_fixed_d100,manifold,0.2,500,K (fixed PCA d=100),500,100.0,100,30,100,92,98,2,92.0,2.0,0.2960405655225729,0.3000950048241273,0.3000950048241273,19058.56,317.64,30,635.2853,cuda,4,-117.93101561218876,sigma,PCA subspace,100,-79.5461653124508,,,output/celeba_k_tradeoff_full/certification/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_20/local_size_fixed_dim/knn_500_pca_100/metrics.json
k_fixed_d100,manifold,0.2,750,K (fixed PCA d=100),750,100.0,100,30,100,92,99,1,92.0,1.0,0.2930971023562148,0.3000950048241273,0.3000950048241273,3391.21,56.52,40,84.7803,cuda,4,-118.28421708897804,sigma,PCA subspace,100,-82.79989061790828,,,output/celeba_k_tradeoff_full/certification/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_20/local_size_fixed_dim/knn_750_pca_100/metrics.json
k_fixed_d100,manifold,0.2,1000,K (fixed PCA d=100),1000,100.0,100,30,100,92,99,1,92.0,1.0,0.29326704475118426,0.3000950048241273,0.3000950048241273,4213.7,70.23,100,42.137,cuda,4,-118.13864401369409,sigma,PCA subspace,100,-81.96861412026651,,,output/celeba_k_tradeoff_full/certification/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_20/local_size_fixed_dim/knn_1000_pca_100/metrics.json
k_fixed_d100,manifold,0.2,5000,K (fixed PCA d=100),5000,100.0,100,30,100,92,98,2,92.0,2.0,0.29580069103192114,0.3000950048241273,0.3000950048241273,9906.51,165.11,100,99.0651,cuda,4,-112.83899924493952,sigma,PCA subspace,100,-74.85186296692629,,,output/celeba_k_tradeoff_full/certification/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_20/local_size_fixed_dim/knn_5000_pca_100/metrics.json
k_fixed_d100,manifold,0.5,128,K (fixed PCA d=100),128,100.0,100,30,100,91,96,4,91.0,4.0,0.6872134012624883,0.7502375120603182,0.7502375120603182,5253.49,87.56,100,52.5349,cuda,4,-20.59055260000403,sigma,PCA subspace,100,7.522512719976046,,,output/celeba_k_tradeoff_full/certification/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_50/local_size_fixed_dim/knn_128_pca_100/metrics.json
k_fixed_d100,manifold,0.5,256,K (fixed PCA d=100),256,100.0,100,30,100,92,97,3,92.0,3.0,0.6968539931464685,0.7502375120603182,0.7502375120603182,3343.95,55.73,100,33.4395,cuda,4,-23.919722271132144,sigma,PCA subspace,100,4.022335764579005,,,output/celeba_k_tradeoff_full/certification/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_50/local_size_fixed_dim/knn_256_pca_100/metrics.json
k_fixed_d100,manifold,0.5,500,K (fixed PCA d=100),500,100.0,100,30,100,92,97,3,92.0,3.0,0.6987712815923578,0.7502375120603182,0.7502375120603182,19058.63,317.64,30,635.2877,cuda,4,-26.2727473825407,sigma,PCA subspace,100,3.1362694275483594,,,output/celeba_k_tradeoff_full/certification/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_50/local_size_fixed_dim/knn_500_pca_100/metrics.json
k_fixed_d100,manifold,0.5,750,K (fixed PCA d=100),750,100.0,100,30,100,92,97,3,92.0,3.0,0.7032615363832598,0.7502375120603182,0.7502375120603182,3391.25,56.52,40,84.7813,cuda,4,-26.670272877238148,sigma,PCA subspace,100,4.0247242871535835,,,output/celeba_k_tradeoff_full/certification/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_50/local_size_fixed_dim/knn_750_pca_100/metrics.json
k_fixed_d100,manifold,0.5,1000,K (fixed PCA d=100),1000,100.0,100,30,100,92,97,3,92.0,3.0,0.7014283481086758,0.7502375120603182,0.7502375120603182,4213.76,70.23,100,42.1376,cuda,4,-26.527053759704984,sigma,PCA subspace,100,2.3938138899013963,,,output/celeba_k_tradeoff_full/certification/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_50/local_size_fixed_dim/knn_1000_pca_100/metrics.json
k_fixed_d100,manifold,0.5,5000,K (fixed PCA d=100),5000,100.0,100,30,100,92,97,3,92.0,3.0,0.7038482015732306,0.7502375120603182,0.7502375120603182,9906.55,165.11,100,99.0655,cuda,4,-21.239072295857255,sigma,PCA subspace,100,10.308787815062399,,,output/celeba_k_tradeoff_full/certification/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_50/local_size_fixed_dim/knn_5000_pca_100/metrics.json
k_fixed_d100,manifold,1.0,128,K (fixed PCA d=100),128,100.0,100,30,100,85,89,11,85.0,11.0,1.2044185657662367,1.3492590388103902,1.5004750241206364,5253.53,87.56,100,52.5353,cuda,4,48.77369892553472,sigma,PCA subspace,100,58.73779336386223,,,output/celeba_k_tradeoff_full/certification/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_1_00/local_size_fixed_dim/knn_128_pca_100/metrics.json
k_fixed_d100,manifold,1.0,256,K (fixed PCA d=100),256,100.0,100,30,100,90,95,5,90.0,5.0,1.1704695008004957,1.3492590388103902,1.5004750241206364,3343.99,55.73,100,33.4399,cuda,4,45.38187046721558,sigma,PCA subspace,100,38.35023630658742,,,output/celeba_k_tradeoff_full/certification/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_1_00/local_size_fixed_dim/knn_256_pca_100/metrics.json
k_fixed_d100,manifold,1.0,500,K (fixed PCA d=100),500,100.0,100,30,100,92,97,3,92.0,3.0,1.1485144007267964,1.3492590388103902,1.5004750241206364,19058.69,317.64,30,635.2897,cuda,4,43.04197067345385,sigma,PCA subspace,100,31.72000200257724,,,output/celeba_k_tradeoff_full/certification/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_1_00/local_size_fixed_dim/knn_500_pca_100/metrics.json
k_fixed_d100,manifold,1.0,750,K (fixed PCA d=100),750,100.0,100,30,100,92,96,4,92.0,4.0,1.1858152914349727,1.3492590388103902,1.5004750241206364,3391.29,56.52,40,84.7822,cuda,4,42.85763638198978,sigma,PCA subspace,100,47.73235491443077,,,output/celeba_k_tradeoff_full/certification/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_1_00/local_size_fixed_dim/knn_750_pca_100/metrics.json
k_fixed_d100,manifold,1.0,1000,K (fixed PCA d=100),1000,100.0,100,30,100,89,94,6,89.0,6.0,1.1934543484570372,1.5004750241206364,1.5004750241206364,4213.8,70.23,100,42.138,cuda,4,42.58029501775556,sigma,PCA subspace,100,44.40081981416817,,,output/celeba_k_tradeoff_full/certification/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_1_00/local_size_fixed_dim/knn_1000_pca_100/metrics.json
k_fixed_d100,manifold,1.0,5000,K (fixed PCA d=100),5000,100.0,100,30,100,91,95,5,91.0,5.0,1.2138777073680078,1.5004750241206364,1.5004750241206364,9906.59,165.11,100,99.0659,cuda,4,48.26924777586589,sigma,PCA subspace,100,53.76734275008154,,,output/celeba_k_tradeoff_full/certification/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_1_00/local_size_fixed_dim/knn_5000_pca_100/metrics.json


==> data/ablation/celeba/k_table.csv <==
case,smoother,sigma,parameter,parameter_name,knn_k,pca_dim,n_samples,n0_samples,total_test_samples,certified_correct,certified_samples,abstained_samples,certified_accuracy_pct,abstention_pct,mean_radius,median_radius,max_radius,certify_seconds,certify_minutes,samples_processed_runtime,seconds_per_sample,runtime_device,n_active_sigmas_runtime,mean_log_volume,volume_basis,volume_space,volume_dimension,mean_log_vol_mani_cert_radius,mean_log_vol_iso_D_cert_radius,mean_log_vol_iso_k_cert_radius,metrics_path
k,manifold,0.1,128,K,128,,100,30,100,92,99,1,92.0,1.0,0.14781686337180375,0.15004750241206366,0.15004750241206366,35252.0,587.53,100,352.52,cuda,10,-277.0525854607987,sigma,PCA subspace,128,-228.58758833570764,-987675.9128073693,-390.3826524578409,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_10/local_manifold_size/knn_128_pca_auto/metrics.json
k,manifold,0.1,256,K,256,,100,30,100,92,99,1,92.0,1.0,0.14805825457809224,0.15004750241206366,0.15004750241206366,11931.73,198.86,100,119.3173,cuda,10,-749.9911477847473,sigma,PCA subspace,256,-651.7440270266862,-987675.9128073693,-866.834384437617,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_10/local_manifold_size/knn_256_pca_auto/metrics.json
k,manifold,0.1,500,K,500,,100,30,100,92,99,1,92.0,1.0,0.14769315724189508,0.15004750241206366,0.15004750241206366,12807.09,213.45,100,128.0709,cuda,10,-1852.199366305331,sigma,PCA subspace,500,-1662.9404707678325,-987675.9128073693,-1857.5391887252265,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_10/local_manifold_size/knn_500_pca_auto/metrics.json
k,manifold,0.1,750,K,750,,100,30,100,92,99,1,92.0,1.0,0.14822340250768798,0.15004750241206366,0.15004750241206366,35339.1,588.98,100,353.391,cuda,10,-3140.855911089069,sigma,PCA subspace,750,-2850.4985263632916,-987675.9128073693,-2936.7208189088246,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_10/local_manifold_size/knn_750_pca_auto/metrics.json
k,manifold,0.1,1000,K,1000,,100,30,100,92,99,1,92.0,1.0,0.1478147910634537,0.15004750241206366,0.15004750241206366,14006.68,233.44,100,140.0668,cuda,10,-4536.946621291961,sigma,PCA subspace,1000,-4158.175948156095,-987675.9128073693,-4058.3183723289035,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_10/local_manifold_size/knn_1000_pca_auto/metrics.json
k,manifold,0.2,128,K,128,,100,30,100,92,97,3,92.0,3.0,0.2978074185904343,0.3000950048241273,0.3000950048241273,35253.71,587.56,100,352.5371,cuda,10,-188.2647026306693,sigma,PCA subspace,128,-137.5426979370268,-864890.7221954656,-285.9734767674464,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_20/local_manifold_size/knn_128_pca_auto/metrics.json
k,manifold,0.2,256,K,256,,100,30,100,92,97,3,92.0,3.0,0.296747501208134,0.3000950048241273,0.3000950048241273,11932.33,198.87,100,119.3233,cuda,10,-572.485955518875,sigma,PCA subspace,256,-472.62708160683377,-864890.7221954656,-658.0160330568283,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_20/local_manifold_size/knn_256_pca_auto/metrics.json
k,manifold,0.2,500,K,500,,100,30,100,92,98,2,92.0,2.0,0.29535720135345395,0.3000950048241273,0.3000950048241273,12807.65,213.46,100,128.0765,cuda,10,-1505.6299185704188,sigma,PCA subspace,500,-1322.239863893389,-864890.7221954656,-1449.6908461846233,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_20/local_manifold_size/knn_500_pca_auto/metrics.json
k,manifold,0.2,750,K,750,,100,30,100,92,97,3,92.0,3.0,0.2974031968604559,0.3000950048241273,0.3000950048241273,35344.33,589.07,100,353.4433,cuda,10,-2621.059946131088,sigma,PCA subspace,750,-2325.1271736379913,-864890.7221954656,-2324.948305097921,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_20/local_manifold_size/knn_750_pca_auto/metrics.json
k,manifold,0.2,1000,K,1000,,100,30,100,92,98,2,92.0,2.0,0.29424637026854317,0.3000950048241273,0.3000950048241273,14007.63,233.46,100,140.0763,cuda,10,-3844.0384002595933,sigma,PCA subspace,1000,-3476.904668124369,-864890.7221954656,-3242.6216872476984,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_20/local_manifold_size/knn_1000_pca_auto/metrics.json
k,manifold,0.3,128,K,128,,100,30,100,92,98,2,92.0,2.0,0.43148620723516334,0.45014250723619087,0.45014250723619087,35260.37,587.67,100,352.6037,cuda,10,-136.33392167475105,sigma,PCA subspace,128,-97.98683540268674,-803856.87040216,-234.07394292960163,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_30/local_manifold_size/knn_128_pca_auto/metrics.json
k,manifold,0.3,256,K,256,,100,30,100,92,97,3,92.0,3.0,0.43404593526754853,0.45014250723619087,0.45014250723619087,11933.26,198.89,100,119.3326,cuda,10,-468.68688784318516,sigma,PCA subspace,256,-377.54397146471354,-803856.87040216,-554.2169653811382,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_30/local_manifold_size/knn_256_pca_auto/metrics.json
k,manifold,0.3,500,K,500,,100,30,100,92,98,2,92.0,2.0,0.4331281593562672,0.45014250723619087,0.45014250723619087,12808.56,213.48,100,128.0856,cuda,10,-1302.897364516337,sigma,PCA subspace,500,-1140.3315506672416,-803856.87040216,-1246.9582921305416,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_30/local_manifold_size/knn_500_pca_auto/metrics.json
k,manifold,0.3,750,K,750,,100,30,100,92,97,3,92.0,3.0,0.43339121527180535,0.45014250723619087,0.45014250723619087,35344.86,589.08,100,353.4486,cuda,10,-2316.961115049965,sigma,PCA subspace,750,-2053.191713590532,-803856.87040216,-2020.849474016797,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_30/local_manifold_size/knn_750_pca_auto/metrics.json
k,manifold,0.3,1000,K,1000,,100,30,100,92,98,2,92.0,2.0,0.42639899205033815,0.45014250723619087,0.45014250723619087,14008.2,233.47,100,140.082,cuda,10,-3438.573292151429,sigma,PCA subspace,1000,-3130.2234860976387,-803856.87040216,-2837.1565791395337,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_30/local_manifold_size/knn_1000_pca_auto/metrics.json
k,manifold,0.4,128,K,128,,100,30,100,91,97,3,91.0,3.0,0.560219707817853,0.6001900096482546,0.6001900096482546,35260.94,587.68,100,352.6094,cuda,10,-99.48006453545835,sigma,PCA subspace,128,-61.862875009466656,-760552.6634001387,-197.2506376557735,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_40/local_manifold_size/knn_128_pca_auto/metrics.json
k,manifold,0.4,256,K,256,,100,30,100,92,97,3,92.0,3.0,0.5621276691985255,0.6001900096482546,0.6001900096482546,11933.86,198.9,100,119.3386,cuda,10,-395.04027729552917,sigma,PCA subspace,256,-315.88481343114387,-760552.6634001387,-480.5703548334825,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_40/local_manifold_size/knn_256_pca_auto/metrics.json
k,manifold,0.4,500,K,500,,100,30,100,92,99,1,92.0,1.0,0.5496426342460582,0.6001900096482546,0.6001900096482546,12809.11,213.49,100,128.0911,cuda,10,-1158.8462681169012,sigma,PCA subspace,500,-1052.8881310577056,-760552.6634001387,-1103.1172559046518,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_40/local_manifold_size/knn_500_pca_auto/metrics.json
k,manifold,0.4,750,K,750,,100,30,100,92,97,3,92.0,3.0,0.5601115529636307,0.6001900096482546,0.6001900096482546,35345.41,589.09,100,353.4541,cuda,10,-2101.199560711129,sigma,PCA subspace,750,-1871.8192237799237,-760552.6634001387,-1805.0879196779608,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_40/local_manifold_size/knn_750_pca_auto/metrics.json
k,manifold,0.4,1000,K,1000,,100,30,100,91,96,4,91.0,4.0,0.5678819592390528,0.6001900096482546,0.6001900096482546,14008.75,233.48,100,140.0875,cuda,10,-3150.9929210576183,sigma,PCA subspace,1000,-2818.475727379442,-760552.6634001387,-2549.474506687752,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_40/local_manifold_size/knn_1000_pca_auto/metrics.json
k,manifold,0.5,128,K,128,,100,30,100,91,97,3,91.0,3.0,0.6786981124066902,0.7502375120603182,0.7502375120603182,35261.54,587.69,100,352.6154,cuda,10,-70.91768996723951,sigma,PCA subspace,128,-41.50417043226438,-726963.3109079133,-168.68826308755476,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_50/local_manifold_size/knn_128_pca_auto/metrics.json
k,manifold,0.5,256,K,256,,100,30,100,91,96,4,91.0,4.0,0.6846204482391652,0.7502375120603182,0.7502375120603182,11934.44,198.91,100,119.3444,cuda,10,-337.8143444772344,sigma,PCA subspace,256,-268.11918726963114,-726963.3109079133,-423.44560569704475,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_50/local_manifold_size/knn_256_pca_auto/metrics.json
k,manifold,0.5,500,K,500,,100,30,100,91,96,4,91.0,4.0,0.685380747084206,0.7502375120603182,0.7502375120603182,12809.71,213.5,100,128.0971,cuda,10,-1047.3762738788998,sigma,PCA subspace,500,-909.0108200948665,-726963.3109079133,-991.5454802475466,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_50/local_manifold_size/knn_500_pca_auto/metrics.json
k,manifold,0.5,750,K,750,,100,30,100,91,96,4,91.0,4.0,0.6858665064333328,0.7502375120603182,0.7502375120603182,35345.97,589.1,100,353.4597,cuda,10,-1933.8317777159737,sigma,PCA subspace,750,-1726.7521725610557,-726963.3109079133,-1637.7302561923038,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_50/local_manifold_size/knn_750_pca_auto/metrics.json
k,manifold,0.5,1000,K,1000,,100,30,100,92,97,3,92.0,3.0,0.6732617817133479,0.7502375120603182,0.7502375120603182,14009.39,233.49,100,140.0939,cuda,10,-2927.758714820874,sigma,PCA subspace,1000,-2726.081869259382,-726963.3109079133,-2326.330955373542,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_50/local_manifold_size/knn_1000_pca_auto/metrics.json
k,manifold,0.6,128,K,128,,100,30,100,91,97,3,91.0,3.0,0.7798424839818121,0.9002850144723817,0.9002850144723817,35262.15,587.7,100,352.6215,cuda,10,-47.58053069761331,sigma,PCA subspace,128,-25.94520611026193,-699518.8116068329,-145.35110381792853,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_60/local_manifold_size/knn_128_pca_auto/metrics.json
k,manifold,0.6,256,K,256,,100,30,100,91,96,4,91.0,4.0,0.7947759378031578,0.9002850144723817,0.9002850144723817,11935.02,198.92,100,119.3502,cuda,10,-291.140025937982,sigma,PCA subspace,256,-239.29285820442178,-699518.8116068329,-376.77128715779224,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_60/local_manifold_size/knn_256_pca_auto/metrics.json
k,manifold,0.6,500,K,500,,100,30,100,91,96,4,91.0,4.0,0.7887547809671253,0.9002850144723817,0.9002850144723817,12810.28,213.5,100,128.1028,cuda,10,-956.2154954819225,sigma,PCA subspace,500,-860.4718457086233,-699518.8116068329,-900.384701850569,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_60/local_manifold_size/knn_500_pca_auto/metrics.json
k,manifold,0.6,750,K,750,,100,30,100,91,96,4,91.0,4.0,0.7877626217367882,0.9002850144723817,0.9002850144723817,35346.53,589.11,100,353.4653,cuda,10,-1797.0906101205078,sigma,PCA subspace,750,-1664.1762951900607,-699518.8116068329,-1500.9890885968377,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_60/local_manifold_size/knn_750_pca_auto/metrics.json
k,manifold,0.6,1000,K,1000,,100,30,100,90,94,6,90.0,6.0,0.8118645858155827,0.9002850144723817,0.9002850144723817,14010.01,233.5,100,140.1001,cuda,10,-2743.435282399427,sigma,PCA subspace,1000,-2485.555940879317,-699518.8116068329,-2144.0093985795893,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_60/local_manifold_size/knn_1000_pca_auto/metrics.json
k,manifold,0.7,128,K,128,,100,30,100,91,97,3,91.0,3.0,0.8754573647858401,1.0503325168844453,1.0503325168844453,35262.71,587.71,100,352.6271,cuda,10,-27.849243679724253,sigma,PCA subspace,128,-17.44853076576754,-676314.8180737952,-125.61981680003947,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_70/local_manifold_size/knn_128_pca_auto/metrics.json
k,manifold,0.7,256,K,256,,100,30,100,90,95,5,90.0,5.0,0.8900913737556977,1.0503325168844453,1.0503325168844453,11935.56,198.93,100,119.3556,cuda,10,-251.5998246528069,sigma,PCA subspace,256,-211.7644331900689,-676314.8180737952,-337.30871312201424,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_70/local_manifold_size/knn_256_pca_auto/metrics.json
k,manifold,0.7,500,K,500,,100,30,100,90,94,6,90.0,6.0,0.8960372453180826,1.0503325168844453,1.0503325168844453,12810.83,213.51,100,128.1083,cuda,10,-878.1482245892512,sigma,PCA subspace,500,-790.934814855105,-676314.8180737952,-823.3093619369401,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_70/local_manifold_size/knn_500_pca_auto/metrics.json
k,manifold,0.7,750,K,750,,100,30,100,90,95,5,90.0,5.0,0.8892849154961275,1.0503325168844453,1.0503325168844453,35347.11,589.12,100,353.4711,cuda,10,-1681.240495545323,sigma,PCA subspace,750,-1568.7339601545677,-676314.8180737952,-1385.3760787263946,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_70/local_manifold_size/knn_750_pca_auto/metrics.json
k,manifold,0.7,1000,K,1000,,100,30,100,90,94,6,90.0,6.0,0.8994580820121728,1.0503325168844453,1.0503325168844453,14010.61,233.51,100,140.1061,cuda,10,-2589.2846025721683,sigma,PCA subspace,1000,-2412.809806028029,-676314.8180737952,-1989.8587187523306,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_70/local_manifold_size/knn_1000_pca_auto/metrics.json
k,manifold,0.8,128,K,128,,100,30,100,88,93,7,88.0,7.000000000000001,0.9820351869358478,1.2003800192965093,1.2003800192965093,35263.3,587.72,100,352.633,cuda,10,-10.70987093904597,sigma,PCA subspace,128,-4.29316892230316,-656214.6046048108,-108.52779854410053,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_80/local_manifold_size/knn_128_pca_auto/metrics.json
k,manifold,0.8,256,K,256,,100,30,100,90,94,6,90.0,6.0,0.9804869008851156,1.0794072310483123,1.2003800192965093,11936.09,198.93,100,119.3609,cuda,10,-217.02466531858326,sigma,PCA subspace,256,-194.35676387246167,-656214.6046048108,-303.12467661013625,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_80/local_manifold_size/knn_256_pca_auto/metrics.json
k,manifold,0.8,500,K,500,,100,30,100,89,93,7,89.0,7.000000000000001,0.9941635137609701,1.2003800192965093,1.2003800192965093,12811.38,213.52,100,128.1138,cuda,10,-812.0723511062959,sigma,PCA subspace,500,-750.4570189838784,-656214.6046048108,-756.5436656246784,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_80/local_manifold_size/knn_500_pca_auto/metrics.json
k,manifold,0.8,750,K,750,,100,30,100,90,94,6,90.0,6.0,0.9793000729739703,1.2003800192965093,1.2003800192965093,35347.69,589.13,100,353.4769,cuda,10,-1579.7864211066606,sigma,PCA subspace,750,-1527.3152208123513,-656214.6046048108,-1285.2275342580017,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_80/local_manifold_size/knn_750_pca_auto/metrics.json
k,manifold,0.8,1000,K,1000,,100,30,100,90,95,5,90.0,5.0,0.9646064424324949,1.2003800192965093,1.2003800192965093,14011.17,233.52,100,140.1117,cuda,10,-2457.5667366418443,sigma,PCA subspace,1000,-2403.731108430274,-656214.6046048108,-1856.3273261278073,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_80/local_manifold_size/knn_1000_pca_auto/metrics.json
k,manifold,0.9,128,K,128,,100,30,100,88,92,8,88.0,8.0,1.069682306902768,1.2143331349293511,1.3504275217085728,35263.92,587.73,100,352.6392,cuda,10,4.382348570723735,sigma,PCA subspace,128,9.655174550592163,-638484.9598135268,-93.45156998008348,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_90/local_manifold_size/knn_128_pca_auto/metrics.json
k,manifold,0.9,256,K,256,,100,30,100,87,91,9,87.0,9.0,1.069217193803918,1.2143331349293511,1.3504275217085728,11936.65,198.94,100,119.3665,cuda,10,-187.16127696470338,sigma,PCA subspace,256,-172.33556098535658,-638484.9598135268,-272.9722194821022,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_90/local_manifold_size/knn_256_pca_auto/metrics.json
k,manifold,0.9,500,K,500,,100,30,100,88,92,8,88.0,8.0,1.0618700057980528,1.2143331349293511,1.3504275217085728,12811.96,213.53,100,128.1196,cuda,10,-753.259240517659,sigma,PCA subspace,500,-725.5470670142021,-638484.9598135268,-697.6521477964868,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_90/local_manifold_size/knn_500_pca_auto/metrics.json
k,manifold,0.9,750,K,750,,100,30,100,89,93,7,89.0,7.000000000000001,1.0633889251406148,1.3504275217085728,1.3504275217085728,35348.25,589.14,100,353.4825,cuda,10,-1492.431583057809,sigma,PCA subspace,750,-1506.9869753676228,-638484.9598135268,-1196.8902575157147,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_90/local_manifold_size/knn_750_pca_auto/metrics.json
k,manifold,0.9,1000,K,1000,,100,30,100,89,92,8,89.0,8.0,1.0461159950229562,1.2143331349293511,1.3504275217085728,14011.92,233.53,100,140.1192,cuda,10,-2336.3836503200423,sigma,PCA subspace,1000,-2354.2704471855996,-638484.9598135268,-1738.544290471424,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_90/local_manifold_size/knn_1000_pca_auto/metrics.json
k,manifold,1.0,128,K,128,,100,30,100,85,89,11,85.0,11.0,1.1816654593468194,1.3492590388103902,1.5004750241206364,35264.51,587.74,100,352.6451,cuda,10,18.148273439244917,sigma,PCA subspace,128,26.356900107180888,-622625.2521125856,-79.96542397588176,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_1_00/local_manifold_size/knn_128_pca_auto/metrics.json
k,manifold,1.0,256,K,256,,100,30,100,87,92,8,87.0,8.0,1.1551611417323546,1.3492590388103902,1.5004750241206364,11937.24,198.95,100,119.3724,cuda,10,-160.5251313252238,sigma,PCA subspace,256,-178.80112575728677,-622625.2521125856,-245.99992747369873,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_1_00/local_manifold_size/knn_256_pca_auto/metrics.json
k,manifold,1.0,500,K,500,,100,30,100,87,91,9,87.0,9.0,1.124445604392551,1.2413397513691236,1.5004750241206364,12812.58,213.54,100,128.1258,cuda,10,-700.2994617857393,sigma,PCA subspace,500,-743.1944857185864,-622625.2521125856,-644.9718899675736,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_1_00/local_manifold_size/knn_500_pca_auto/metrics.json
k,manifold,1.0,750,K,750,,100,30,100,88,91,9,88.0,9.0,1.1274378060340875,1.2413397513691236,1.5004750241206364,35349.05,589.15,100,353.4905,cuda,10,-1412.2293689410822,sigma,PCA subspace,750,-1421.2467513442002,-622625.2521125856,-1117.8698707723447,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_1_00/local_manifold_size/knn_750_pca_auto/metrics.json
k,manifold,1.0,1000,K,1000,,100,30,100,86,89,11,86.0,11.0,1.1449972685706284,1.2413397513691236,1.5004750241206364,14012.5,233.54,100,140.125,cuda,10,-2233.0557707451217,sigma,PCA subspace,1000,-2216.680414402897,-622625.2521125856,-1633.1837748135981,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_1_00/local_manifold_size/knn_1000_pca_auto/metrics.json


==> data/ablation/celeba/mani_certified_accuracy_radius_curves_mc.csv <==
case,sigma,parameter,radius_threshold,certified_accuracy_pct,total_test_samples
mc_manifold,0.1,100,0.0,92.0,100
mc_manifold,0.1,100,5e-324,92.0,100
mc_manifold,0.1,100,0.0491717140895529,92.0,100
mc_manifold,0.1,100,0.049171714089552905,92.0,100
mc_manifold,0.1,100,0.0673314546608694,92.0,100
mc_manifold,0.1,100,0.06733145466086941,92.0,100
mc_manifold,0.1,100,0.1079576627807299,92.0,100
mc_manifold,0.1,100,0.10795766278072991,91.0,100
mc_manifold,0.1,100,0.1500475024120636,91.0,100
mc_manifold,0.1,100,0.15004750241206363,0.0,100
mc_manifold,0.1,300,0.0,92.0,100
mc_manifold,0.1,300,0.0023676542962968,92.0,100
mc_manifold,0.1,300,0.0023676542962968003,92.0,100
mc_manifold,0.1,300,0.0530861628875324,92.0,100
mc_manifold,0.1,300,0.05308616288753241,92.0,100
mc_manifold,0.1,300,0.0711897646358157,92.0,100
mc_manifold,0.1,300,0.07118976463581571,92.0,100
mc_manifold,0.1,300,0.1608972561194568,92.0,100
mc_manifold,0.1,300,0.16089725611945682,91.0,100
mc_manifold,0.1,300,0.1999765810183584,91.0,100
mc_manifold,0.1,300,0.19997658101835844,0.0,100
mc_manifold,0.1,500,0.0,92.0,100
mc_manifold,0.1,500,0.0086231613788085,92.0,100
mc_manifold,0.1,500,0.008623161378808501,92.0,100
mc_manifold,0.1,500,0.0609764922320648,92.0,100
mc_manifold,0.1,500,0.060976492232064805,92.0,100
mc_manifold,0.1,500,0.06977687931315,92.0,100
mc_manifold,0.1,500,0.06977687931315002,92.0,100
mc_manifold,0.1,500,0.1765269215247076,92.0,100
mc_manifold,0.1,500,0.17652692152470761,91.0,100
mc_manifold,0.1,500,0.2205186234555485,91.0,100
mc_manifold,0.1,500,0.22051862345554854,0.0,100
mc_manifold,0.1,700,0.0,92.0,100
mc_manifold,0.1,700,0.0136712173484586,92.0,100
mc_manifold,0.1,700,0.013671217348458602,92.0,100
mc_manifold,0.1,700,0.0683519563933775,92.0,100
mc_manifold,0.1,700,0.06835195639337752,92.0,100
mc_manifold,0.1,700,0.0759011569398688,92.0,100
mc_manifold,0.1,700,0.07590115693986882,92.0,100
mc_manifold,0.1,700,0.1851441871702994,92.0,100
mc_manifold,0.1,700,0.18514418717029943,91.0,100
mc_manifold,0.1,700,0.2333167013471693,91.0,100
mc_manifold,0.1,700,0.23331670134716934,0.0,100
mc_manifold,0.1,1000,0.0,92.0,100
mc_manifold,0.1,1000,0.0166948724040029,92.0,100
mc_manifold,0.1,1000,0.016694872404002904,92.0,100
mc_manifold,0.1,1000,0.070817949614424,92.0,100
mc_manifold,0.1,1000,0.07081794961442402,92.0,100
mc_manifold,0.1,1000,0.0771683067020828,92.0,100
mc_manifold,0.1,1000,0.07716830670208281,92.0,100
mc_manifold,0.1,1000,0.1978009582141199,92.0,100
mc_manifold,0.1,1000,0.19780095821411992,91.0,100
mc_manifold,0.1,1000,0.2463262614780811,91.0,100
mc_manifold,0.1,1000,0.24632626147808112,0.0,100
mc_manifold,0.5,100,0.0,91.0,100
mc_manifold,0.5,100,5e-324,91.0,100
mc_manifold,0.5,100,0.1233026582646138,91.0,100
mc_manifold,0.5,100,0.12330265826461381,90.0,100
mc_manifold,0.5,100,0.1820719084742901,90.0,100
mc_manifold,0.5,100,0.18207190847429014,90.0,100
mc_manifold,0.5,100,0.1974711594579051,90.0,100
mc_manifold,0.5,100,0.19747115945790514,89.0,100
mc_manifold,0.5,100,0.2458585704477644,89.0,100
mc_manifold,0.5,100,0.24585857044776444,88.0,100
mc_manifold,0.5,100,0.3171840319931412,88.0,100
mc_manifold,0.5,100,0.31718403199314127,87.0,100
mc_manifold,0.5,100,0.336657273304347,87.0,100
mc_manifold,0.5,100,0.3366572733043471,86.0,100
mc_manifold,0.5,100,0.3569723421273801,86.0,100
mc_manifold,0.5,100,0.35697234212738016,85.0,100
mc_manifold,0.5,100,0.4006734794206288,85.0,100
mc_manifold,0.5,100,0.40067347942062886,84.0,100
mc_manifold,0.5,100,0.4497730616793466,84.0,100
mc_manifold,0.5,100,0.44977306167934666,83.0,100
mc_manifold,0.5,100,0.4770794635832838,83.0,100
mc_manifold,0.5,100,0.47707946358328385,83.0,100
mc_manifold,0.5,100,0.5397883139036498,83.0,100
mc_manifold,0.5,100,0.5397883139036499,82.0,100
mc_manifold,0.5,100,0.5770689253008233,82.0,100
mc_manifold,0.5,100,0.5770689253008234,80.0,100
mc_manifold,0.5,100,0.6206698756845618,80.0,100
mc_manifold,0.5,100,0.6206698756845619,78.0,100
mc_manifold,0.5,100,0.6746295194051951,78.0,100
mc_manifold,0.5,100,0.6746295194051952,72.0,100
mc_manifold,0.5,100,0.7502375120603182,72.0,100
mc_manifold,0.5,100,0.7502375120603183,0.0,100
mc_manifold,0.5,300,0.0,92.0,100
mc_manifold,0.5,300,5e-324,92.0,100
mc_manifold,0.5,300,0.0033827534172316,92.0,100
mc_manifold,0.5,300,0.0033827534172316005,92.0,100
mc_manifold,0.5,300,0.0118382714814841,92.0,100
mc_manifold,0.5,300,0.011838271481484102,92.0,100
mc_manifold,0.5,300,0.093763189064592,92.0,100
mc_manifold,0.5,300,0.09376318906459201,91.0,100
mc_manifold,0.5,300,0.2446226531224166,91.0,100
mc_manifold,0.5,300,0.24462265312241663,91.0,100
mc_manifold,0.5,300,0.25495251604605,91.0,100
mc_manifold,0.5,300,0.25495251604605007,90.0,100
mc_manifold,0.5,300,0.3204151611933837,90.0,100
mc_manifold,0.5,300,0.32041516119338376,89.0,100
mc_manifold,0.5,300,0.3379060806395184,89.0,100
mc_manifold,0.5,300,0.33790608063951844,88.0,100
mc_manifold,0.5,300,0.3559488231790786,88.0,100
mc_manifold,0.5,300,0.35594882317907867,87.0,100
mc_manifold,0.5,300,0.40058278628768,87.0,100
mc_manifold,0.5,300,0.40058278628768007,86.0,100
mc_manifold,0.5,300,0.4648026544077316,86.0,100
mc_manifold,0.5,300,0.46480265440773166,85.0,100
mc_manifold,0.5,300,0.472551186705393,85.0,100
mc_manifold,0.5,300,0.47255118670539303,84.0,100
mc_manifold,0.5,300,0.5051014461236825,84.0,100
mc_manifold,0.5,300,0.5051014461236826,83.0,100
mc_manifold,0.5,300,0.540631653140388,83.0,100
mc_manifold,0.5,300,0.5406316531403881,83.0,100
mc_manifold,0.5,300,0.5906475132769353,83.0,100
mc_manifold,0.5,300,0.5906475132769354,82.0,100
mc_manifold,0.5,300,0.6630725862292548,82.0,100
mc_manifold,0.5,300,0.6630725862292549,82.0,100
mc_manifold,0.5,300,0.6918051130059625,82.0,100
mc_manifold,0.5,300,0.6918051130059626,82.0,100
mc_manifold,0.5,300,0.707391400356255,82.0,100
mc_manifold,0.5,300,0.7073914003562551,81.0,100
mc_manifold,0.5,300,0.7607965748894546,81.0,100
mc_manifold,0.5,300,0.7607965748894547,80.0,100
mc_manifold,0.5,300,0.8044862805972841,80.0,100
mc_manifold,0.5,300,0.8044862805972842,77.0,100
mc_manifold,0.5,300,0.8594459695730723,77.0,100
mc_manifold,0.5,300,0.8594459695730724,75.0,100
mc_manifold,0.5,300,0.8941808502805841,75.0,100
mc_manifold,0.5,300,0.8941808502805842,72.0,100
mc_manifold,0.5,300,0.999882905091792,72.0,100
mc_manifold,0.5,300,0.9998829050917921,0.0,100
mc_manifold,0.5,500,0.0,92.0,100
mc_manifold,0.5,500,5e-324,92.0,100
mc_manifold,0.5,500,0.0202178693226131,92.0,100
mc_manifold,0.5,500,0.020217869322613102,92.0,100
mc_manifold,0.5,500,0.0482309222406562,92.0,100
mc_manifold,0.5,500,0.048230922240656206,92.0,100
mc_manifold,0.5,500,0.137391806557736,92.0,100
mc_manifold,0.5,500,0.13739180655773603,91.0,100
mc_manifold,0.5,500,0.2544151023181585,91.0,100
mc_manifold,0.5,500,0.25441510231815856,90.0,100
mc_manifold,0.5,500,0.2887235515389307,90.0,100
mc_manifold,0.5,500,0.28872355153893076,90.0,100
mc_manifold,0.5,500,0.3315905565665887,90.0,100
mc_manifold,0.5,500,0.33159055656658876,89.0,100
mc_manifold,0.5,500,0.3851016327371232,89.0,100
mc_manifold,0.5,500,0.3851016327371233,87.0,100
mc_manifold,0.5,500,0.4445614459704059,87.0,100
mc_manifold,0.5,500,0.444561445970406,86.0,100
mc_manifold,0.5,500,0.4841669027380856,86.0,100
mc_manifold,0.5,500,0.48416690273808566,85.0,100
mc_manifold,0.5,500,0.5078330563132885,85.0,100
mc_manifold,0.5,500,0.5078330563132886,84.0,100
mc_manifold,0.5,500,0.532949302641859,84.0,100
mc_manifold,0.5,500,0.5329493026418591,84.0,100
mc_manifold,0.5,500,0.6073117718435103,84.0,100
mc_manifold,0.5,500,0.6073117718435104,83.0,100
mc_manifold,0.5,500,0.6861416939297578,83.0,100
mc_manifold,0.5,500,0.6861416939297579,83.0,100
mc_manifold,0.5,500,0.6944182598239351,83.0,100
mc_manifold,0.5,500,0.6944182598239352,82.0,100
mc_manifold,0.5,500,0.7207765058292349,82.0,100
mc_manifold,0.5,500,0.720776505829235,81.0,100
mc_manifold,0.5,500,0.739839037152926,81.0,100
mc_manifold,0.5,500,0.7398390371529261,80.0,100
mc_manifold,0.5,500,0.7826329095783574,80.0,100
mc_manifold,0.5,500,0.7826329095783575,80.0,100
mc_manifold,0.5,500,0.8070944398324822,80.0,100
mc_manifold,0.5,500,0.8070944398324823,80.0,100
mc_manifold,0.5,500,0.8653172804025222,80.0,100
mc_manifold,0.5,500,0.8653172804025223,79.0,100
mc_manifold,0.5,500,0.9015272540752384,79.0,100
mc_manifold,0.5,500,0.9015272540752385,78.0,100
mc_manifold,0.5,500,0.9223918552707272,78.0,100
mc_manifold,0.5,500,0.9223918552707273,77.0,100
mc_manifold,0.5,500,0.945811530872056,77.0,100
mc_manifold,0.5,500,0.9458115308720562,76.0,100
mc_manifold,0.5,500,1.0046603808495032,76.0,100
mc_manifold,0.5,500,1.0046603808495034,73.0,100
mc_manifold,0.5,500,1.0449260489665724,73.0,100
mc_manifold,0.5,500,1.0449260489665726,68.0,100
mc_manifold,0.5,500,1.1025931172777428,68.0,100
mc_manifold,0.5,500,1.102593117277743,0.0,100
mc_manifold,0.5,700,0.0,92.0,100
mc_manifold,0.5,700,5e-324,92.0,100
mc_manifold,0.5,700,0.0174015632488825,92.0,100
mc_manifold,0.5,700,0.017401563248882503,92.0,100
mc_manifold,0.5,700,0.0427617378467967,92.0,100
mc_manifold,0.5,700,0.04276173784679671,92.0,100
mc_manifold,0.5,700,0.1073507385346326,92.0,100
mc_manifold,0.5,700,0.10735073853463262,91.0,100
mc_manifold,0.5,700,0.2745802862575216,91.0,100
mc_manifold,0.5,700,0.2745802862575217,90.0,100
mc_manifold,0.5,700,0.3417597819668878,90.0,100
mc_manifold,0.5,700,0.34175978196688783,90.0,100
mc_manifold,0.5,700,0.3615893260086478,90.0,100
mc_manifold,0.5,700,0.36158932600864785,89.0,100
mc_manifold,0.5,700,0.3769116216540162,89.0,100
mc_manifold,0.5,700,0.37691162165401626,88.0,100
mc_manifold,0.5,700,0.4116330370807283,88.0,100
mc_manifold,0.5,700,0.41163303708072835,87.0,100
mc_manifold,0.5,700,0.4670338191959694,87.0,100
mc_manifold,0.5,700,0.4670338191959695,86.0,100
mc_manifold,0.5,700,0.489207823765978,86.0,100
mc_manifold,0.5,700,0.48920782376597804,85.0,100
mc_manifold,0.5,700,0.5265128734826904,85.0,100
mc_manifold,0.5,700,0.5265128734826905,84.0,100
mc_manifold,0.5,700,0.5521468413117618,84.0,100
mc_manifold,0.5,700,0.552146841311762,84.0,100
mc_manifold,0.5,700,0.5920081576667009,84.0,100
mc_manifold,0.5,700,0.592008157666701,83.0,100
mc_manifold,0.5,700,0.5962419228903197,83.0,100
mc_manifold,0.5,700,0.5962419228903199,82.0,100
mc_manifold,0.5,700,0.6565778573118964,82.0,100
mc_manifold,0.5,700,0.6565778573118966,82.0,100
mc_manifold,0.5,700,0.7120993692950697,82.0,100
mc_manifold,0.5,700,0.7120993692950698,81.0,100
mc_manifold,0.5,700,0.81397235785703,81.0,100
mc_manifold,0.5,700,0.8139723578570301,80.0,100
mc_manifold,0.5,700,0.8421953322260635,80.0,100
mc_manifold,0.5,700,0.8421953322260636,80.0,100
mc_manifold,0.5,700,0.852392873596272,80.0,100
mc_manifold,0.5,700,0.8523928735962721,79.0,100
mc_manifold,0.5,700,0.8984458638683643,79.0,100
mc_manifold,0.5,700,0.8984458638683644,78.0,100
mc_manifold,0.5,700,0.9116420616168832,78.0,100
mc_manifold,0.5,700,0.9116420616168833,78.0,100
mc_manifold,0.5,700,0.9750603789804252,78.0,100
mc_manifold,0.5,700,0.9750603789804253,77.0,100
mc_manifold,0.5,700,0.9948212003742718,77.0,100
mc_manifold,0.5,700,0.9948212003742719,76.0,100
mc_manifold,0.5,700,1.0170360114850816,76.0,100
mc_manifold,0.5,700,1.0170360114850818,74.0,100
mc_manifold,0.5,700,1.04258723393733,74.0,100
mc_manifold,0.5,700,1.0425872339373303,73.0,100
mc_manifold,0.5,700,1.0730074504368337,73.0,100
mc_manifold,0.5,700,1.0730074504368339,72.0,100
mc_manifold,0.5,700,1.1114200110641232,72.0,100
mc_manifold,0.5,700,1.1114200110641235,66.0,100
mc_manifold,0.5,700,1.1665835067358463,66.0,100
mc_manifold,0.5,700,1.1665835067358465,0.0,100
mc_manifold,0.5,1000,0.0,92.0,100
mc_manifold,0.5,1000,5e-324,92.0,100
mc_manifold,0.5,1000,0.0222605535959385,92.0,100
mc_manifold,0.5,1000,0.022260553595938502,92.0,100
mc_manifold,0.5,1000,0.0412476485777019,92.0,100
mc_manifold,0.5,1000,0.041247648577701905,92.0,100
mc_manifold,0.5,1000,0.1147307117985235,92.0,100
mc_manifold,0.5,1000,0.11473071179852351,91.0,100
mc_manifold,0.5,1000,0.2934406603430951,91.0,100
mc_manifold,0.5,1000,0.2934406603430952,90.0,100
mc_manifold,0.5,1000,0.332143642110887,90.0,100
mc_manifold,0.5,1000,0.33214364211088704,90.0,100
mc_manifold,0.5,1000,0.3506632252874658,90.0,100
mc_manifold,0.5,1000,0.35066322528746585,89.0,100
mc_manifold,0.5,1000,0.3662362774105401,89.0,100
mc_manifold,0.5,1000,0.36623627741054016,88.0,100
mc_manifold,0.5,1000,0.4175534212405328,88.0,100
mc_manifold,0.5,1000,0.41755342124053285,87.0,100
mc_manifold,0.5,1000,0.4766046856775425,87.0,100
mc_manifold,0.5,1000,0.47660468567754255,86.0,100
mc_manifold,0.5,1000,0.5126676540718984,86.0,100
mc_manifold,0.5,1000,0.5126676540718985,85.0,100
mc_manifold,0.5,1000,0.5294355684727637,85.0,100
mc_manifold,0.5,1000,0.5294355684727639,84.0,100
mc_manifold,0.5,1000,0.5625113272818424,84.0,100
mc_manifold,0.5,1000,0.5625113272818425,84.0,100
mc_manifold,0.5,1000,0.5760065222460735,84.0,100
mc_manifold,0.5,1000,0.5760065222460736,83.0,100
mc_manifold,0.5,1000,0.6453496233497535,83.0,100
mc_manifold,0.5,1000,0.6453496233497537,82.0,100
mc_manifold,0.5,1000,0.6956543213099087,82.0,100
mc_manifold,0.5,1000,0.6956543213099088,82.0,100
mc_manifold,0.5,1000,0.7754449639669847,82.0,100
mc_manifold,0.5,1000,0.7754449639669848,81.0,100
mc_manifold,0.5,1000,0.7806041530931025,81.0,100
mc_manifold,0.5,1000,0.7806041530931026,81.0,100
mc_manifold,0.5,1000,0.8197985816521012,81.0,100
mc_manifold,0.5,1000,0.8197985816521013,80.0,100
mc_manifold,0.5,1000,0.9144704871205748,80.0,100
mc_manifold,0.5,1000,0.9144704871205749,79.0,100
mc_manifold,0.5,1000,0.9332171521686276,79.0,100
mc_manifold,0.5,1000,0.9332171521686277,79.0,100
mc_manifold,0.5,1000,0.9890047910705996,79.0,100
mc_manifold,0.5,1000,0.9890047910705997,78.0,100
mc_manifold,0.5,1000,1.0022989517616343,78.0,100
mc_manifold,0.5,1000,1.0022989517616345,77.0,100
mc_manifold,0.5,1000,1.0165879660369386,77.0,100
mc_manifold,0.5,1000,1.0165879660369388,76.0,100
mc_manifold,0.5,1000,1.0489952375148175,76.0,100
mc_manifold,0.5,1000,1.0489952375148177,75.0,100
mc_manifold,0.5,1000,1.0677419598167952,75.0,100
mc_manifold,0.5,1000,1.0677419598167954,74.0,100
mc_manifold,0.5,1000,1.0888456159767574,74.0,100
mc_manifold,0.5,1000,1.0888456159767577,73.0,100
mc_manifold,0.5,1000,1.1421459222578507,73.0,100
mc_manifold,0.5,1000,1.142145922257851,69.0,100
mc_manifold,0.5,1000,1.1788252852975774,69.0,100
mc_manifold,0.5,1000,1.1788252852975776,60.0,100
mc_manifold,0.5,1000,1.2316313073904055,60.0,100
mc_manifold,0.5,1000,1.2316313073904057,0.0,100
mc_manifold,0.7,100,0.0,89.0,100
mc_manifold,0.7,100,5e-324,89.0,100
mc_manifold,0.7,100,0.1141747327604787,89.0,100
mc_manifold,0.7,100,0.11417473276047871,88.0,100
mc_manifold,0.7,100,0.2337747292126459,88.0,100
mc_manifold,0.7,100,0.23377472921264592,87.0,100
mc_manifold,0.7,100,0.2764596232410671,87.0,100
mc_manifold,0.7,100,0.27645962324106715,86.0,100
mc_manifold,0.7,100,0.2984953973181658,86.0,100
mc_manifold,0.7,100,0.2984953973181659,84.0,100
mc_manifold,0.7,100,0.3210574496561291,84.0,100
mc_manifold,0.7,100,0.32105744965612915,83.0,100
mc_manifold,0.7,100,0.3925061552461426,83.0,100
mc_manifold,0.7,100,0.39250615524614263,82.0,100
mc_manifold,0.7,100,0.4713201826260858,82.0,100
mc_manifold,0.7,100,0.4713201826260859,81.0,100
mc_manifold,0.7,100,0.5609428711888804,81.0,100
mc_manifold,0.7,100,0.5609428711888805,80.0,100
mc_manifold,0.7,100,0.5941927453312251,80.0,100
mc_manifold,0.7,100,0.5941927453312252,80.0,100
mc_manifold,0.7,100,0.6296822863510853,80.0,100
mc_manifold,0.7,100,0.6296822863510854,79.0,100
mc_manifold,0.7,100,0.6679112490165974,79.0,100
mc_manifold,0.7,100,0.6679112490165975,78.0,100
mc_manifold,0.7,100,0.709577259435031,78.0,100
mc_manifold,0.7,100,0.7095772594350311,76.0,100
mc_manifold,0.7,100,0.7557036394651097,76.0,100
mc_manifold,0.7,100,0.7557036394651098,74.0,100
mc_manifold,0.7,100,0.8078964954211526,74.0,100
mc_manifold,0.7,100,0.8078964954211527,71.0,100
mc_manifold,0.7,100,0.8689378259583864,71.0,100
mc_manifold,0.7,100,0.8689378259583865,65.0,100
mc_manifold,0.7,100,0.9444813271672732,65.0,100
mc_manifold,0.7,100,0.9444813271672733,55.0,100
mc_manifold,0.7,100,1.0503325168844453,55.0,100
mc_manifold,0.7,100,1.0503325168844455,0.0,100
mc_manifold,0.7,300,0.0,91.0,100
mc_manifold,0.7,300,5e-324,91.0,100
mc_manifold,0.7,300,0.0642998339090005,91.0,100
mc_manifold,0.7,300,0.06429983390900051,90.0,100
mc_manifold,0.7,300,0.2004817329615939,90.0,100
mc_manifold,0.7,300,0.20048173296159394,90.0,100
mc_manifold,0.7,300,0.2133760456422111,90.0,100
mc_manifold,0.7,300,0.21337604564221113,89.0,100
mc_manifold,0.7,300,0.3071466772773775,89.0,100
mc_manifold,0.7,300,0.30714667727737754,88.0,100
mc_manifold,0.7,300,0.3141225287253735,88.0,100
mc_manifold,0.7,300,0.31412252872537355,87.0,100
mc_manifold,0.7,300,0.35693352246447,87.0,100
mc_manifold,0.7,300,0.3569335224644701,86.0,100
mc_manifold,0.7,300,0.4169991185280596,86.0,100
mc_manifold,0.7,300,0.41699911852805965,85.0,100
mc_manifold,0.7,300,0.4247879890826268,85.0,100
mc_manifold,0.7,300,0.4247879890826269,84.0,100
mc_manifold,0.7,300,0.4485812256707371,84.0,100
mc_manifold,0.7,300,0.44858122567073716,84.0,100
mc_manifold,0.7,300,0.4648243599371043,84.0,100
mc_manifold,0.7,300,0.46482435993710436,83.0,100
mc_manifold,0.7,300,0.481398400039556,83.0,100
mc_manifold,0.7,300,0.48139840003955603,83.0,100
mc_manifold,0.7,300,0.5702119099836619,83.0,100
mc_manifold,0.7,300,0.570211909983662,82.0,100
mc_manifold,0.7,300,0.6193109139725719,82.0,100
mc_manifold,0.7,300,0.619310913972572,81.0,100
mc_manifold,0.7,300,0.7439976220502886,81.0,100
mc_manifold,0.7,300,0.7439976220502887,80.0,100
mc_manifold,0.7,300,0.7568843143965431,80.0,100
mc_manifold,0.7,300,0.7568843143965432,79.0,100
mc_manifold,0.7,300,0.8917569123045811,79.0,100
mc_manifold,0.7,300,0.8917569123045812,78.0,100
mc_manifold,0.7,300,0.9283016207209568,78.0,100
mc_manifold,0.7,300,0.9283016207209569,77.0,100
mc_manifold,0.7,300,0.9478954315028896,77.0,100
mc_manifold,0.7,300,0.9478954315028897,76.0,100
mc_manifold,0.7,300,1.0135467132492997,76.0,100
mc_manifold,0.7,300,1.0135467132493,74.0,100
mc_manifold,0.7,300,1.0383642432067626,74.0,100
mc_manifold,0.7,300,1.0383642432067628,71.0,100
mc_manifold,0.7,300,1.0942232447468745,71.0,100
mc_manifold,0.7,300,1.0942232447468747,70.0,100
mc_manifold,0.7,300,1.1262807928361978,70.0,100
mc_manifold,0.7,300,1.126280792836198,65.0,100
mc_manifold,0.7,300,1.1621583341587658,65.0,100
mc_manifold,0.7,300,1.162158334158766,63.0,100
mc_manifold,0.7,300,1.2032243574023012,63.0,100
mc_manifold,0.7,300,1.2032243574023014,61.0,100
mc_manifold,0.7,300,1.2518531903928176,61.0,100
mc_manifold,0.7,300,1.2518531903928178,56.0,100
mc_manifold,0.7,300,1.3128781971265675,56.0,100
mc_manifold,0.7,300,1.3128781971265677,49.0,100
mc_manifold,0.7,300,1.3998360671285088,49.0,100
mc_manifold,0.7,300,1.399836067128509,0.0,100
mc_manifold,0.7,500,0.0,92.0,100
mc_manifold,0.7,500,5e-324,92.0,100
mc_manifold,0.7,500,0.0141327937936192,92.0,100
mc_manifold,0.7,500,0.014132793793619201,91.0,100
mc_manifold,0.7,500,0.1035765014800993,91.0,100
mc_manifold,0.7,500,0.10357650148009931,90.0,100
mc_manifold,0.7,500,0.1735360681796402,90.0,100
mc_manifold,0.7,500,0.17353606817964023,90.0,100
mc_manifold,0.7,500,0.2461557128941558,90.0,100
mc_manifold,0.7,500,0.24615571289415583,89.0,100
mc_manifold,0.7,500,0.2500710807122472,89.0,100
mc_manifold,0.7,500,0.25007108071224726,88.0,100
mc_manifold,0.7,500,0.3647514062748686,88.0,100
mc_manifold,0.7,500,0.36475140627486863,87.0,100
mc_manifold,0.7,500,0.3777374680376794,87.0,100
mc_manifold,0.7,500,0.37773746803767944,86.0,100
mc_manifold,0.7,500,0.4131978072084774,86.0,100
mc_manifold,0.7,500,0.41319780720847743,84.0,100
mc_manifold,0.7,500,0.426835445624454,84.0,100
mc_manifold,0.7,500,0.4268354456244541,83.0,100
mc_manifold,0.7,500,0.4594658796251443,83.0,100
mc_manifold,0.7,500,0.45946587962514435,83.0,100
mc_manifold,0.7,500,0.5184659663643181,83.0,100
mc_manifold,0.7,500,0.5184659663643182,83.0,100
mc_manifold,0.7,500,0.6464287396318014,83.0,100
mc_manifold,0.7,500,0.6464287396318015,82.0,100
mc_manifold,0.7,500,0.6908640758243993,82.0,100
mc_manifold,0.7,500,0.6908640758243995,81.0,100
mc_manifold,0.7,500,0.7178253913722888,81.0,100
mc_manifold,0.7,500,0.717825391372289,80.0,100
mc_manifold,0.7,500,0.7534375997262662,80.0,100
mc_manifold,0.7,500,0.7534375997262663,79.0,100
mc_manifold,0.7,500,0.7915616393043494,79.0,100
mc_manifold,0.7,500,0.7915616393043495,79.0,100
mc_manifold,0.7,500,0.8592280320563068,79.0,100
mc_manifold,0.7,500,0.8592280320563069,79.0,100
mc_manifold,0.7,500,0.8970428406843427,79.0,100
mc_manifold,0.7,500,0.8970428406843428,78.0,100
mc_manifold,0.7,500,0.9172082882482884,78.0,100
mc_manifold,0.7,500,0.9172082882482885,77.0,100
mc_manifold,0.7,500,1.0357746520140962,77.0,100
mc_manifold,0.7,500,1.0357746520140965,75.0,100
mc_manifold,0.7,500,1.0797512733168109,75.0,100
mc_manifold,0.7,500,1.079751273316811,73.0,100
mc_manifold,0.7,500,1.0956860734097005,73.0,100
mc_manifold,0.7,500,1.0956860734097007,72.0,100
mc_manifold,0.7,500,1.1890085021753822,72.0,100
mc_manifold,0.7,500,1.1890085021753825,70.0,100
mc_manifold,0.7,500,1.211444192563531,70.0,100
mc_manifold,0.7,500,1.2114441925635313,69.0,100
mc_manifold,0.7,500,1.2356884506729533,69.0,100
mc_manifold,0.7,500,1.2356884506729535,66.0,100
mc_manifold,0.7,500,1.2621381557053335,66.0,100
mc_manifold,0.7,500,1.2621381557053337,65.0,100
mc_manifold,0.7,500,1.2913485973790182,65.0,100
mc_manifold,0.7,500,1.2913485973790184,61.0,100
mc_manifold,0.7,500,1.3241361432208785,61.0,100
mc_manifold,0.7,500,1.3241361432208787,58.0,100
mc_manifold,0.7,500,1.4065245331893044,58.0,100
mc_manifold,0.7,500,1.4065245331893046,50.0,100
mc_manifold,0.7,500,1.462896468553201,50.0,100
mc_manifold,0.7,500,1.4628964685532013,45.0,100
mc_manifold,0.7,500,1.5436303641888398,45.0,100
mc_manifold,0.7,500,1.54363036418884,0.0,100
mc_manifold,0.7,700,0.0,92.0,100
mc_manifold,0.7,700,5e-324,92.0,100
mc_manifold,0.7,700,0.0142645998944848,92.0,100
mc_manifold,0.7,700,0.014264599894484802,91.0,100
mc_manifold,0.7,700,0.1189545407036117,91.0,100
mc_manifold,0.7,700,0.11895454070361171,90.0,100
mc_manifold,0.7,700,0.2008489026370826,90.0,100
mc_manifold,0.7,700,0.20084890263708263,90.0,100
mc_manifold,0.7,700,0.2528624909073549,90.0,100
mc_manifold,0.7,700,0.25286249090735496,89.0,100
mc_manifold,0.7,700,0.3509102505550669,89.0,100
mc_manifold,0.7,700,0.35091025055506697,88.0,100
mc_manifold,0.7,700,0.3690572634074591,88.0,100
mc_manifold,0.7,700,0.36905726340745915,87.0,100
mc_manifold,0.7,700,0.3999940650161114,87.0,100
mc_manifold,0.7,700,0.39999406501611146,86.0,100
mc_manifold,0.7,700,0.4222183436885068,86.0,100
mc_manifold,0.7,700,0.42221834368850686,85.0,100
mc_manifold,0.7,700,0.4254345839735347,85.0,100
mc_manifold,0.7,700,0.42543458397353473,84.0,100
mc_manifold,0.7,700,0.4957070263880714,84.0,100
mc_manifold,0.7,700,0.49570702638807146,83.0,100
mc_manifold,0.7,700,0.5204621495158632,83.0,100
mc_manifold,0.7,700,0.5204621495158633,83.0,100
mc_manifold,0.7,700,0.5349567864012528,83.0,100
mc_manifold,0.7,700,0.5349567864012529,83.0,100
mc_manifold,0.7,700,0.6625621941436745,83.0,100
mc_manifold,0.7,700,0.6625621941436746,82.0,100
mc_manifold,0.7,700,0.6894548538249223,82.0,100
mc_manifold,0.7,700,0.6894548538249224,81.0,100
mc_manifold,0.7,700,0.7625130269058958,81.0,100
mc_manifold,0.7,700,0.762513026905896,80.0,100
mc_manifold,0.7,700,0.8114338171435451,80.0,100
mc_manifold,0.7,700,0.8114338171435452,79.0,100
mc_manifold,0.7,700,0.8468082431880769,79.0,100
mc_manifold,0.7,700,0.846808243188077,79.0,100
mc_manifold,0.7,700,0.9641421625657314,79.0,100
mc_manifold,0.7,700,0.9641421625657315,79.0,100
mc_manifold,0.7,700,0.9802202270801276,79.0,100
mc_manifold,0.7,700,0.9802202270801277,78.0,100
mc_manifold,0.7,700,0.9884955863827816,78.0,100
mc_manifold,0.7,700,0.9884955863827817,77.0,100
mc_manifold,0.7,700,1.023370157131006,77.0,100
mc_manifold,0.7,700,1.0233701571310063,76.0,100
mc_manifold,0.7,700,1.032581798380846,76.0,100
mc_manifold,0.7,700,1.0325817983808463,75.0,100
mc_manifold,0.7,700,1.042013675545981,75.0,100
mc_manifold,0.7,700,1.0420136755459812,73.0,100
mc_manifold,0.7,700,1.0929962635372903,73.0,100
mc_manifold,0.7,700,1.0929962635372905,72.0,100
mc_manifold,0.7,700,1.223937444320684,72.0,100
mc_manifold,0.7,700,1.2239374443206843,70.0,100
mc_manifold,0.7,700,1.240415623330806,70.0,100
mc_manifold,0.7,700,1.2404156233308061,68.0,100
mc_manifold,0.7,700,1.2762988862636364,68.0,100
mc_manifold,0.7,700,1.2762988862636366,67.0,100
mc_manifold,0.7,700,1.2960093101920962,67.0,100
mc_manifold,0.7,700,1.2960093101920964,65.0,100
mc_manifold,0.7,700,1.3171719607986354,65.0,100
mc_manifold,0.7,700,1.3171719607986356,64.0,100
mc_manifold,0.7,700,1.340069897021252,64.0,100
mc_manifold,0.7,700,1.3400698970212521,62.0,100
mc_manifold,0.7,700,1.3650845305725954,62.0,100
mc_manifold,0.7,700,1.3650845305725956,59.0,100
mc_manifold,0.7,700,1.3927496805239803,59.0,100
mc_manifold,0.7,700,1.3927496805239805,56.0,100
mc_manifold,0.7,700,1.4596221275122618,56.0,100
mc_manifold,0.7,700,1.459622127512262,52.0,100
mc_manifold,0.7,700,1.5022104306115671,52.0,100
mc_manifold,0.7,700,1.5022104306115673,47.0,100
mc_manifold,0.7,700,1.5559880154897725,47.0,100
mc_manifold,0.7,700,1.5559880154897727,40.0,100
mc_manifold,0.7,700,1.6332169094301852,40.0,100
mc_manifold,0.7,700,1.6332169094301854,0.0,100
mc_manifold,0.7,1000,0.0,92.0,100
mc_manifold,0.7,1000,5e-324,92.0,100
mc_manifold,0.7,1000,0.0029461425398144,92.0,100
mc_manifold,0.7,1000,0.0029461425398144003,92.0,100
mc_manifold,0.7,1000,0.113250252521328,92.0,100
mc_manifold,0.7,1000,0.11325025252132802,91.0,100
mc_manifold,0.7,1000,0.1368258547192324,91.0,100
mc_manifold,0.7,1000,0.13682585471923242,90.0,100
mc_manifold,0.7,1000,0.2606661540480471,90.0,100
mc_manifold,0.7,1000,0.26066615404804716,90.0,100
mc_manifold,0.7,1000,0.2940873993911261,90.0,100
mc_manifold,0.7,1000,0.29408739939112616,89.0,100
mc_manifold,0.7,1000,0.3385909368255423,89.0,100
mc_manifold,0.7,1000,0.33859093682554237,88.0,100
mc_manifold,0.7,1000,0.4042477066503198,88.0,100
mc_manifold,0.7,1000,0.40424770665031984,87.0,100
mc_manifold,0.7,1000,0.4064328089217846,87.0,100
mc_manifold,0.7,1000,0.4064328089217847,86.0,100
mc_manifold,0.7,1000,0.4307836110012687,86.0,100
mc_manifold,0.7,1000,0.4307836110012688,85.0,100
mc_manifold,0.7,1000,0.500549638753068,85.0,100
mc_manifold,0.7,1000,0.5005496387530681,84.0,100
mc_manifold,0.7,1000,0.5102804236544338,84.0,100
mc_manifold,0.7,1000,0.5102804236544339,84.0,100
mc_manifold,0.7,1000,0.5275871692191595,84.0,100
mc_manifold,0.7,1000,0.5275871692191596,83.0,100
mc_manifold,0.7,1000,0.5300896622846067,83.0,100
mc_manifold,0.7,1000,0.5300896622846069,83.0,100
mc_manifold,0.7,1000,0.7210320740608919,83.0,100
mc_manifold,0.7,1000,0.721032074060892,82.0,100
mc_manifold,0.7,1000,0.7377984722791903,82.0,100
mc_manifold,0.7,1000,0.7377984722791904,81.0,100
mc_manifold,0.7,1000,0.8141565721439723,81.0,100
mc_manifold,0.7,1000,0.8141565721439724,80.0,100
mc_manifold,0.7,1000,0.8589582110174339,80.0,100
mc_manifold,0.7,1000,0.858958211017434,80.0,100
mc_manifold,0.7,1000,0.8807149663463479,80.0,100
mc_manifold,0.7,1000,0.880714966346348,79.0,100
mc_manifold,0.7,1000,1.0259807534736287,79.0,100
mc_manifold,0.7,1000,1.025980753473629,78.0,100
mc_manifold,0.7,1000,1.0448893185619088,78.0,100
mc_manifold,0.7,1000,1.044889318561909,77.0,100
mc_manifold,0.7,1000,1.0715705258768238,77.0,100
mc_manifold,0.7,1000,1.071570525876824,77.0,100
mc_manifold,0.7,1000,1.0928458143303434,77.0,100
mc_manifold,0.7,1000,1.0928458143303437,76.0,100
mc_manifold,0.7,1000,1.100207929824359,76.0,100
mc_manifold,0.7,1000,1.1002079298243592,75.0,100
mc_manifold,0.7,1000,1.174033354071145,75.0,100
mc_manifold,0.7,1000,1.1740333540711452,74.0,100
mc_manifold,0.7,1000,1.1927437837298445,74.0,100
mc_manifold,0.7,1000,1.1927437837298447,72.0,100
mc_manifold,0.7,1000,1.2024959072445862,72.0,100
mc_manifold,0.7,1000,1.2024959072445864,71.0,100
mc_manifold,0.7,1000,1.222889597056668,71.0,100
mc_manifold,0.7,1000,1.2228895970566682,70.0,100
mc_manifold,0.7,1000,1.2560632353966823,70.0,100
mc_manifold,0.7,1000,1.2560632353966825,69.0,100
mc_manifold,0.7,1000,1.3065040130360783,69.0,100
mc_manifold,0.7,1000,1.3065040130360785,68.0,100
mc_manifold,0.7,1000,1.3205335050439797,68.0,100
mc_manifold,0.7,1000,1.32053350504398,67.0,100
mc_manifold,0.7,1000,1.3352612373046475,67.0,100
mc_manifold,0.7,1000,1.3352612373046477,65.0,100
mc_manifold,0.7,1000,1.35077465927575,65.0,100
mc_manifold,0.7,1000,1.3507746592757501,64.0,100
mc_manifold,0.7,1000,1.3846067074988395,64.0,100
mc_manifold,0.7,1000,1.3846067074988397,62.0,100
mc_manifold,0.7,1000,1.4032185324662882,62.0,100
mc_manifold,0.7,1000,1.4032185324662885,60.0,100
mc_manifold,0.7,1000,1.4232231524517138,60.0,100
mc_manifold,0.7,1000,1.423223152451714,59.0,100
mc_manifold,0.7,1000,1.444892552536344,59.0,100
mc_manifold,0.7,1000,1.4448925525363443,57.0,100
mc_manifold,0.7,1000,1.5243838623674604,57.0,100
mc_manifold,0.7,1000,1.5243838623674606,55.0,100
mc_manifold,0.7,1000,1.5584173118908546,55.0,100
mc_manifold,0.7,1000,1.5584173118908549,52.0,100
mc_manifold,0.7,1000,1.599004291160991,52.0,100
mc_manifold,0.7,1000,1.5990042911609912,45.0,100
mc_manifold,0.7,1000,1.6503553994166082,45.0,100
mc_manifold,0.7,1000,1.6503553994166085,39.0,100
mc_manifold,0.7,1000,1.724283830346568,39.0,100
mc_manifold,0.7,1000,1.7242838303465682,0.0,100
mc_manifold,1.0,100,0.0,87.0,100
mc_manifold,1.0,100,5e-324,87.0,100
mc_manifold,1.0,100,0.0041358264633335,87.0,100
mc_manifold,1.0,100,0.0041358264633335005,86.0,100
mc_manifold,1.0,100,0.0561892566048099,86.0,100
mc_manifold,1.0,100,0.056189256604809903,85.0,100
mc_manifold,1.0,100,0.1359632804539405,85.0,100
mc_manifold,1.0,100,0.13596328045394052,85.0,100
mc_manifold,1.0,100,0.1631067610863981,85.0,100
mc_manifold,1.0,100,0.16310676108639813,84.0,100
mc_manifold,1.0,100,0.3339638988752085,84.0,100
mc_manifold,1.0,100,0.33396389887520855,83.0,100
mc_manifold,1.0,100,0.3641438169485802,83.0,100
mc_manifold,1.0,100,0.3641438169485803,82.0,100
mc_manifold,1.0,100,0.4917171408955289,82.0,100
mc_manifold,1.0,100,0.491717140895529,80.0,100
mc_manifold,1.0,100,0.5607230789230608,80.0,100
mc_manifold,1.0,100,0.560723078923061,79.0,100
mc_manifold,1.0,100,0.596895502367981,79.0,100
mc_manifold,1.0,100,0.5968955023679811,78.0,100
mc_manifold,1.0,100,0.6343680639862825,78.0,100
mc_manifold,1.0,100,0.6343680639862826,76.0,100
mc_manifold,1.0,100,0.7139446842547602,76.0,100
mc_manifold,1.0,100,0.7139446842547603,75.0,100
mc_manifold,1.0,100,0.7565154051119878,75.0,100
mc_manifold,1.0,100,0.7565154051119879,73.0,100
mc_manifold,1.0,100,0.8013469588412577,73.0,100
mc_manifold,1.0,100,0.8013469588412578,72.0,100
mc_manifold,1.0,100,0.8488467790446074,72.0,100
mc_manifold,1.0,100,0.8488467790446075,69.0,100
mc_manifold,1.0,100,0.8995461233586933,69.0,100
mc_manifold,1.0,100,0.8995461233586934,66.0,100
mc_manifold,1.0,100,0.9541589271665676,66.0,100
mc_manifold,1.0,100,0.9541589271665677,65.0,100
mc_manifold,1.0,100,1.0136817991929017,65.0,100
mc_manifold,1.0,100,1.013681799192902,62.0,100
mc_manifold,1.0,100,1.0795766278072996,62.0,100
mc_manifold,1.0,100,1.0795766278072998,57.0,100
mc_manifold,1.0,100,1.1541378506016466,57.0,100
mc_manifold,1.0,100,1.1541378506016469,52.0,100
mc_manifold,1.0,100,1.2413397513691236,52.0,100
mc_manifold,1.0,100,1.2413397513691238,44.0,100
mc_manifold,1.0,100,1.3492590388103902,44.0,100
mc_manifold,1.0,100,1.3492590388103904,37.0,100
mc_manifold,1.0,100,1.5004750241206364,37.0,100
mc_manifold,1.0,100,1.5004750241206366,0.0,100
mc_manifold,1.0,300,0.0,88.0,100
mc_manifold,1.0,300,5e-324,88.0,100
mc_manifold,1.0,300,0.0491352183380547,88.0,100
mc_manifold,1.0,300,0.049135218338054704,87.0,100
mc_manifold,1.0,300,0.100451101767589,87.0,100
mc_manifold,1.0,300,0.10045110176758901,87.0,100
mc_manifold,1.0,300,0.1263464890377722,87.0,100
mc_manifold,1.0,300,0.12634648903777224,86.0,100
mc_manifold,1.0,300,0.1437116562733794,86.0,100
mc_manifold,1.0,300,0.14371165627337942,86.0,100
mc_manifold,1.0,300,0.1524270515567753,86.0,100
mc_manifold,1.0,300,0.15242705155677533,85.0,100
mc_manifold,1.0,300,0.3898178683386,85.0,100
mc_manifold,1.0,300,0.38981786833860005,84.0,100
mc_manifold,1.0,300,0.4092370158277394,84.0,100
mc_manifold,1.0,300,0.40923701582773947,83.0,100
mc_manifold,1.0,300,0.428875393517985,83.0,100
mc_manifold,1.0,300,0.42887539351798504,82.0,100
mc_manifold,1.0,300,0.4387809675391108,82.0,100
mc_manifold,1.0,300,0.43878096753911083,81.0,100
mc_manifold,1.0,300,0.4790211515173871,81.0,100
mc_manifold,1.0,300,0.47902115151738717,81.0,100
mc_manifold,1.0,300,0.6997388900636788,81.0,100
mc_manifold,1.0,300,0.699738890063679,80.0,100
mc_manifold,1.0,300,0.7118976463581572,80.0,100
mc_manifold,1.0,300,0.7118976463581573,79.0,100
mc_manifold,1.0,300,0.7241933433511054,79.0,100
mc_manifold,1.0,300,0.7241933433511055,79.0,100
mc_manifold,1.0,300,0.7619571440306487,79.0,100
mc_manifold,1.0,300,0.7619571440306488,77.0,100
mc_manifold,1.0,300,0.9608932994190889,77.0,100
mc_manifold,1.0,300,0.960893299419089,76.0,100
mc_manifold,1.0,300,0.9934246609293104,76.0,100
mc_manifold,1.0,300,0.9934246609293105,73.0,100
mc_manifold,1.0,300,1.027350969585347,73.0,100
mc_manifold,1.0,300,1.0273509695853473,72.0,100
mc_manifold,1.0,300,1.081263306280776,72.0,100
mc_manifold,1.0,300,1.0812633062807762,70.0,100
mc_manifold,1.0,300,1.1001531869251564,70.0,100
mc_manifold,1.0,300,1.1001531869251566,67.0,100
mc_manifold,1.0,300,1.1600822499148982,67.0,100
mc_manifold,1.0,300,1.1600822499148984,66.0,100
mc_manifold,1.0,300,1.1812950265538706,66.0,100
mc_manifold,1.0,300,1.1812950265538709,64.0,100
mc_manifold,1.0,300,1.225911326835242,64.0,100
mc_manifold,1.0,300,1.2259113268352422,63.0,100
mc_manifold,1.0,300,1.2494561609105437,63.0,100
mc_manifold,1.0,300,1.249456160910544,62.0,100
mc_manifold,1.0,300,1.2739384461494017,62.0,100
mc_manifold,1.0,300,1.2739384461494019,60.0,100
mc_manifold,1.0,300,1.2994609522923255,60.0,100
mc_manifold,1.0,300,1.2994609522923257,58.0,100
mc_manifold,1.0,300,1.354136330718414,58.0,100
mc_manifold,1.0,300,1.3541363307184142,56.0,100
mc_manifold,1.0,300,1.383610226011925,56.0,100
mc_manifold,1.0,300,1.3836102260119252,54.0,100
mc_manifold,1.0,300,1.41478280071251,54.0,100
mc_manifold,1.0,300,1.4147828007125103,53.0,100
mc_manifold,1.0,300,1.4479238760704278,53.0,100
mc_manifold,1.0,300,1.447923876070428,52.0,100
mc_manifold,1.0,300,1.5631760639241064,52.0,100
mc_manifold,1.0,300,1.5631760639241066,50.0,100
mc_manifold,1.0,300,1.6089725611945682,50.0,100
mc_manifold,1.0,300,1.6089725611945684,49.0,100
mc_manifold,1.0,300,1.6602261916553798,49.0,100
mc_manifold,1.0,300,1.66022619165538,44.0,100
mc_manifold,1.0,300,1.7188919391461446,44.0,100
mc_manifold,1.0,300,1.7188919391461448,39.0,100
mc_manifold,1.0,300,1.7883617005611685,39.0,100
mc_manifold,1.0,300,1.7883617005611687,32.0,100
mc_manifold,1.0,300,1.875540281609383,32.0,100
mc_manifold,1.0,300,1.8755402816093831,24.0,100
mc_manifold,1.0,300,1.999765810183584,24.0,100
mc_manifold,1.0,300,1.9997658101835842,0.0,100
mc_manifold,1.0,500,0.0,91.0,100
mc_manifold,1.0,500,5e-324,91.0,100
mc_manifold,1.0,500,0.0151369357550052,91.0,100
mc_manifold,1.0,500,0.015136935755005201,91.0,100
mc_manifold,1.0,500,0.0404357386452262,91.0,100
mc_manifold,1.0,500,0.040435738645226205,90.0,100
mc_manifold,1.0,500,0.0455066701454593,90.0,100
mc_manifold,1.0,500,0.04550667014545931,89.0,100
mc_manifold,1.0,500,0.0556608101369986,89.0,100
mc_manifold,1.0,500,0.055660810136998605,88.0,100
mc_manifold,1.0,500,0.1015851125906181,88.0,100
mc_manifold,1.0,500,0.10158511259061812,88.0,100
mc_manifold,1.0,500,0.1118487025390352,88.0,100
mc_manifold,1.0,500,0.11184870253903521,87.0,100
mc_manifold,1.0,500,0.1739728549627245,87.0,100
mc_manifold,1.0,500,0.17397285496272452,86.0,100
mc_manifold,1.0,500,0.3572444010174961,86.0,100
mc_manifold,1.0,500,0.35724440101749616,85.0,100
mc_manifold,1.0,500,0.3741159564338865,85.0,100
mc_manifold,1.0,500,0.37411595643388657,84.0,100
mc_manifold,1.0,500,0.3911304017792523,84.0,100
mc_manifold,1.0,500,0.39113040177925235,84.0,100
mc_manifold,1.0,500,0.4082954839388024,84.0,100
mc_manifold,1.0,500,0.40829548393880244,83.0,100
mc_manifold,1.0,500,0.508830204636317,83.0,100
mc_manifold,1.0,500,0.5088302046363171,82.0,100
mc_manifold,1.0,500,0.5902825817263964,82.0,100
mc_manifold,1.0,500,0.5902825817263965,81.0,100
mc_manifold,1.0,500,0.6700200877210571,81.0,100
mc_manifold,1.0,500,0.6700200877210573,80.0,100
mc_manifold,1.0,500,0.6838142430925268,80.0,100
mc_manifold,1.0,500,0.6838142430925269,79.0,100
mc_manifold,1.0,500,0.7777150822369228,79.0,100
mc_manifold,1.0,500,0.7777150822369229,78.0,100
mc_manifold,1.0,500,0.7929000386302548,78.0,100
mc_manifold,1.0,500,0.7929000386302549,77.0,100
mc_manifold,1.0,500,0.986948679749142,77.0,100
mc_manifold,1.0,500,0.9869486797491421,76.0,100
mc_manifold,1.0,500,0.9964117155797372,76.0,100
mc_manifold,1.0,500,0.9964117155797373,76.0,100
mc_manifold,1.0,500,1.0254648448175556,76.0,100
mc_manifold,1.0,500,1.0254648448175558,75.0,100
mc_manifold,1.0,500,1.0353831640411275,75.0,100
mc_manifold,1.0,500,1.0353831640411277,74.0,100
mc_manifold,1.0,500,1.065898605283718,74.0,100
mc_manifold,1.0,500,1.0658986052837183,73.0,100
mc_manifold,1.0,500,1.0869231749570425,73.0,100
mc_manifold,1.0,500,1.0869231749570427,72.0,100
mc_manifold,1.0,500,1.1195885537955228,72.0,100
mc_manifold,1.0,500,1.119588553795523,70.0,100
mc_manifold,1.0,500,1.1421900833177396,70.0,100
mc_manifold,1.0,500,1.1421900833177399,69.0,100
mc_manifold,1.0,500,1.1896370415978037,69.0,100
mc_manifold,1.0,500,1.189637041597804,68.0,100
mc_manifold,1.0,500,1.24056411473403,68.0,100
mc_manifold,1.0,500,1.2405641147340303,66.0,100
mc_manifold,1.0,500,1.2539231412475909,66.0,100
mc_manifold,1.0,500,1.253923141247591,65.0,100
mc_manifold,1.0,500,1.281489772406204,65.0,100
mc_manifold,1.0,500,1.2814897724062042,63.0,100
mc_manifold,1.0,500,1.3405002692477392,63.0,100
mc_manifold,1.0,500,1.3405002692477395,59.0,100
mc_manifold,1.0,500,1.3561812081461426,59.0,100
mc_manifold,1.0,500,1.3561812081461428,58.0,100
mc_manifold,1.0,500,1.3888365196478702,58.0,100
mc_manifold,1.0,500,1.3888365196478705,57.0,100
mc_manifold,1.0,500,1.4234319849264494,57.0,100
mc_manifold,1.0,500,1.4234319849264496,56.0,100
mc_manifold,1.0,500,1.460283866229556,56.0,100
mc_manifold,1.0,500,1.4602838662295563,54.0,100
mc_manifold,1.0,500,1.5425018190240156,54.0,100
mc_manifold,1.0,500,1.5425018190240158,52.0,100
mc_manifold,1.0,500,1.6141888796649644,52.0,100
mc_manifold,1.0,500,1.6141888796649646,51.0,100
mc_manifold,1.0,500,1.6406479334089652,51.0,100
mc_manifold,1.0,500,1.6406479334089654,49.0,100
mc_manifold,1.0,500,1.668695361090031,49.0,100
mc_manifold,1.0,500,1.6686953610900312,47.0,100
mc_manifold,1.0,500,1.7306345608050444,47.0,100
mc_manifold,1.0,500,1.7306345608050446,45.0,100
mc_manifold,1.0,500,1.765269215247076,45.0,100
mc_manifold,1.0,500,1.7652692152470761,42.0,100
mc_manifold,1.0,500,1.8030545081504767,42.0,100
mc_manifold,1.0,500,1.803054508150477,40.0,100
mc_manifold,1.0,500,1.8447837105414544,40.0,100
mc_manifold,1.0,500,1.8447837105414546,38.0,100
mc_manifold,1.0,500,1.891623061744112,38.0,100
mc_manifold,1.0,500,1.8916230617441123,36.0,100
mc_manifold,1.0,500,1.9454070952608125,36.0,100
mc_manifold,1.0,500,1.9454070952608127,35.0,100
mc_manifold,1.0,500,2.0093207616990063,35.0,100
mc_manifold,1.0,500,2.0093207616990068,31.0,100
mc_manifold,1.0,500,2.0898520979331447,31.0,100
mc_manifold,1.0,500,2.089852097933145,24.0,100
mc_manifold,1.0,500,2.2051862345554856,24.0,100
mc_manifold,1.0,500,2.205186234555486,0.0,100
mc_manifold,1.0,700,0.0,91.0,100
mc_manifold,1.0,700,5e-324,91.0,100
mc_manifold,1.0,700,0.042025563814098,91.0,100
mc_manifold,1.0,700,0.042025563814098006,91.0,100
mc_manifold,1.0,700,0.0456394231400946,91.0,100
mc_manifold,1.0,700,0.04563942314009461,90.0,100
mc_manifold,1.0,700,0.0782523649396515,90.0,100
mc_manifold,1.0,700,0.07825236493965151,89.0,100
mc_manifold,1.0,700,0.0855234756935935,89.0,100
mc_manifold,1.0,700,0.08552347569359352,88.0,100
mc_manifold,1.0,700,0.1330372070638315,88.0,100
mc_manifold,1.0,700,0.13303720706383151,87.0,100
mc_manifold,1.0,700,0.1403902812304816,87.0,100
mc_manifold,1.0,700,0.14039028123048164,87.0,100
mc_manifold,1.0,700,0.1699350581480168,87.0,100
mc_manifold,1.0,700,0.16993505814801682,86.0,100
mc_manifold,1.0,700,0.2985075691428003,86.0,100
mc_manifold,1.0,700,0.29850756914280036,86.0,100
mc_manifold,1.0,700,0.3335804097011399,86.0,100
mc_manifold,1.0,700,0.33358040970113995,85.0,100
mc_manifold,1.0,700,0.36521098824169,85.0,100
mc_manifold,1.0,700,0.36521098824169007,84.0,100
mc_manifold,1.0,700,0.4217393621112608,84.0,100
mc_manifold,1.0,700,0.42173936211126084,84.0,100
mc_manifold,1.0,700,0.4464802379063478,84.0,100
mc_manifold,1.0,700,0.44648023790634783,83.0,100
mc_manifold,1.0,700,0.5804193501672729,83.0,100
mc_manifold,1.0,700,0.580419350167273,82.0,100
mc_manifold,1.0,700,0.6356616573477759,82.0,100
mc_manifold,1.0,700,0.635661657347776,81.0,100
mc_manifold,1.0,700,0.7435173564512332,81.0,100
mc_manifold,1.0,700,0.7435173564512333,80.0,100
mc_manifold,1.0,700,0.790661015262229,80.0,100
mc_manifold,1.0,700,0.7906610152622291,79.0,100
mc_manifold,1.0,700,0.817761440371062,79.0,100
mc_manifold,1.0,700,0.8177614403710621,78.0,100
mc_manifold,1.0,700,0.8399578558896807,78.0,100
mc_manifold,1.0,700,0.8399578558896809,77.0,100
mc_manifold,1.0,700,1.0182935150381272,77.0,100
mc_manifold,1.0,700,1.0182935150381274,77.0,100
mc_manifold,1.0,700,1.0251249484783755,77.0,100
mc_manifold,1.0,700,1.0251249484783758,76.0,100
mc_manifold,1.0,700,1.0745949762049094,76.0,100
mc_manifold,1.0,700,1.0745949762049096,74.0,100
mc_manifold,1.0,700,1.1351740402316115,74.0,100
mc_manifold,1.0,700,1.1351740402316117,73.0,100
mc_manifold,1.0,700,1.1510991642577468,73.0,100
mc_manifold,1.0,700,1.151099164257747,72.0,100
mc_manifold,1.0,700,1.1756469779977263,72.0,100
mc_manifold,1.0,700,1.1756469779977265,70.0,100
mc_manifold,1.0,700,1.2097260616972527,70.0,100
mc_manifold,1.0,700,1.209726061697253,69.0,100
mc_manifold,1.0,700,1.2364086703376205,69.0,100
mc_manifold,1.0,700,1.2364086703376207,67.0,100
mc_manifold,1.0,700,1.2547875016089651,67.0,100
mc_manifold,1.0,700,1.2547875016089653,66.0,100
mc_manifold,1.0,700,1.2736784748148078,66.0,100
mc_manifold,1.0,700,1.273678474814808,65.0,100
mc_manifold,1.0,700,1.293120142640564,65.0,100
mc_manifold,1.0,700,1.2931201426405643,64.0,100
mc_manifold,1.0,700,1.333833857744751,64.0,100
mc_manifold,1.0,700,1.3338338577447513,62.0,100
mc_manifold,1.0,700,1.3444308315729705,62.0,100
mc_manifold,1.0,700,1.3444308315729707,60.0,100
mc_manifold,1.0,700,1.4241987385901391,60.0,100
mc_manifold,1.0,700,1.4241987385901393,58.0,100
mc_manifold,1.0,700,1.4619573673300086,58.0,100
mc_manifold,1.0,700,1.4619573673300088,57.0,100
mc_manifold,1.0,700,1.4751168548297795,57.0,100
mc_manifold,1.0,700,1.4751168548297797,55.0,100
mc_manifold,1.0,700,1.561423233624701,55.0,100
mc_manifold,1.0,700,1.5614232336247011,54.0,100
mc_manifold,1.0,700,1.59360305134441,54.0,100
mc_manifold,1.0,700,1.5936030513444102,53.0,100
mc_manifold,1.0,700,1.6104817505490368,53.0,100
mc_manifold,1.0,700,1.610481750549037,51.0,100
mc_manifold,1.0,700,1.62794471571406,51.0,100
mc_manifold,1.0,700,1.6279447157140603,50.0,100
mc_manifold,1.0,700,1.704785747192544,50.0,100
mc_manifold,1.0,700,1.7047857471925443,49.0,100
mc_manifold,1.0,700,1.748482063315263,49.0,100
mc_manifold,1.0,700,1.7484820633152631,48.0,100
mc_manifold,1.0,700,1.7720223190440088,48.0,100
mc_manifold,1.0,700,1.772022319044009,47.0,100
mc_manifold,1.0,700,1.796891727736729,47.0,100
mc_manifold,1.0,700,1.7968917277367291,45.0,100
mc_manifold,1.0,700,1.9143855671732173,45.0,100
mc_manifold,1.0,700,1.9143855671732175,41.0,100
mc_manifold,1.0,700,1.9501207579608504,41.0,100
mc_manifold,1.0,700,1.9501207579608506,40.0,100
mc_manifold,1.0,700,1.989642400748544,40.0,100
mc_manifold,1.0,700,1.9896424007485443,37.0,100
mc_manifold,1.0,700,2.034072022970163,37.0,100
mc_manifold,1.0,700,2.0340720229701637,35.0,100
mc_manifold,1.0,700,2.08517446787466,35.0,100
mc_manifold,1.0,700,2.0851744678746607,32.0,100
mc_manifold,1.0,700,2.1460149008736678,32.0,100
mc_manifold,1.0,700,2.146014900873668,27.0,100
mc_manifold,1.0,700,2.2228400221282465,27.0,100
mc_manifold,1.0,700,2.222840022128247,24.0,100
mc_manifold,1.0,700,2.333167013471693,24.0,100
mc_manifold,1.0,700,2.3331670134716935,0.0,100
mc_manifold,1.0,1000,0.0,90.0,100
mc_manifold,1.0,1000,5e-324,90.0,100
mc_manifold,1.0,1000,0.0824952971554039,90.0,100
mc_manifold,1.0,1000,0.08249529715540391,89.0,100
mc_manifold,1.0,1000,0.1232609309636861,89.0,100
mc_manifold,1.0,1000,0.12326093096368611,89.0,100
mc_manifold,1.0,1000,0.1566298676422019,89.0,100
mc_manifold,1.0,1000,0.15662986764220194,88.0,100
mc_manifold,1.0,1000,0.1617860750304686,88.0,100
mc_manifold,1.0,1000,0.16178607503046863,87.0,100
mc_manifold,1.0,1000,0.2268340666596865,87.0,100
mc_manifold,1.0,1000,0.22683406665968653,86.0,100
mc_manifold,1.0,1000,0.3147978506276165,86.0,100
mc_manifold,1.0,1000,0.31479785062761656,86.0,100
mc_manifold,1.0,1000,0.3530266172547217,86.0,100
mc_manifold,1.0,1000,0.35302661725472173,85.0,100
mc_manifold,1.0,1000,0.4545311509806248,85.0,100
mc_manifold,1.0,1000,0.45453115098062485,84.0,100
mc_manifold,1.0,1000,0.4837013383222033,84.0,100
mc_manifold,1.0,1000,0.48370133832220336,83.0,100
mc_manifold,1.0,1000,0.5435785999946726,83.0,100
mc_manifold,1.0,1000,0.5435785999946727,83.0,100
mc_manifold,1.0,1000,0.6282696088382751,83.0,100
mc_manifold,1.0,1000,0.6282696088382752,82.0,100
mc_manifold,1.0,1000,0.6945110084197542,82.0,100
mc_manifold,1.0,1000,0.6945110084197543,81.0,100
mc_manifold,1.0,1000,0.7936514215496369,81.0,100
mc_manifold,1.0,1000,0.793651421549637,80.0,100
mc_manifold,1.0,1000,0.7973553392036163,80.0,100
mc_manifold,1.0,1000,0.7973553392036165,79.0,100
mc_manifold,1.0,1000,0.8198466569807457,79.0,100
mc_manifold,1.0,1000,0.8198466569807458,78.0,100
mc_manifold,1.0,1000,0.9575519684772535,78.0,100
mc_manifold,1.0,1000,0.9575519684772537,77.0,100
mc_manifold,1.0,1000,1.0637731568986424,77.0,100
mc_manifold,1.0,1000,1.0637731568986426,76.0,100
mc_manifold,1.0,1000,1.0938155751542722,76.0,100
mc_manifold,1.0,1000,1.0938155751542724,75.0,100
mc_manifold,1.0,1000,1.1144831622797997,75.0,100
mc_manifold,1.0,1000,1.1144831622798,74.0,100
mc_manifold,1.0,1000,1.1197352476917093,74.0,100
mc_manifold,1.0,1000,1.1197352476917095,73.0,100
mc_manifold,1.0,1000,1.1799929192041705,73.0,100
mc_manifold,1.0,1000,1.1799929192041707,72.0,100
mc_manifold,1.0,1000,1.2031581346642208,72.0,100
mc_manifold,1.0,1000,1.203158134664221,72.0,100
mc_manifold,1.0,1000,1.2393518430604342,72.0,100
mc_manifold,1.0,1000,1.2393518430604344,71.0,100
mc_manifold,1.0,1000,1.290699246699507,71.0,100
mc_manifold,1.0,1000,1.2906992466995073,70.0,100
mc_manifold,1.0,1000,1.2973967423770765,70.0,100
mc_manifold,1.0,1000,1.2973967423770767,69.0,100
mc_manifold,1.0,1000,1.3248776260229969,69.0,100
mc_manifold,1.0,1000,1.324877626022997,67.0,100
mc_manifold,1.0,1000,1.3390590504040605,67.0,100
mc_manifold,1.0,1000,1.3390590504040607,66.0,100
mc_manifold,1.0,1000,1.346267185725806,66.0,100
mc_manifold,1.0,1000,1.3462671857258062,65.0,100
mc_manifold,1.0,1000,1.3535565764939594,65.0,100
mc_manifold,1.0,1000,1.3535565764939597,63.0,100
mc_manifold,1.0,1000,1.3609295769899057,63.0,100
mc_manifold,1.0,1000,1.360929576989906,62.0,100
mc_manifold,1.0,1000,1.3991389882094665,62.0,100
mc_manifold,1.0,1000,1.3991389882094667,61.0,100
mc_manifold,1.0,1000,1.423244631767374,61.0,100
mc_manifold,1.0,1000,1.4232446317673741,59.0,100
mc_manifold,1.0,1000,1.439862021275237,59.0,100
mc_manifold,1.0,1000,1.4398620212752373,58.0,100
mc_manifold,1.0,1000,1.4569529899656233,58.0,100
mc_manifold,1.0,1000,1.4569529899656235,57.0,100
mc_manifold,1.0,1000,1.4745523469385926,57.0,100
mc_manifold,1.0,1000,1.4745523469385928,56.0,100
mc_manifold,1.0,1000,1.561208306186205,56.0,100
mc_manifold,1.0,1000,1.5612083061862052,55.0,100
mc_manifold,1.0,1000,1.6045702673524815,55.0,100
mc_manifold,1.0,1000,1.6045702673524818,54.0,100
mc_manifold,1.0,1000,1.651821191996158,54.0,100
mc_manifold,1.0,1000,1.6518211919961583,53.0,100
mc_manifold,1.0,1000,1.690374274203857,53.0,100
mc_manifold,1.0,1000,1.6903742742038572,52.0,100
mc_manifold,1.0,1000,1.717851296063695,52.0,100
mc_manifold,1.0,1000,1.7178512960636951,51.0,100
mc_manifold,1.0,1000,1.7943760505666893,51.0,100
mc_manifold,1.0,1000,1.7943760505666895,50.0,100
mc_manifold,1.0,1000,1.811326195141366,50.0,100
mc_manifold,1.0,1000,1.8113261951413662,48.0,100
mc_manifold,1.0,1000,1.828940974241149,48.0,100
mc_manifold,1.0,1000,1.8289409742411493,45.0,100
mc_manifold,1.0,1000,1.847285235857349,45.0,100
mc_manifold,1.0,1000,1.8472852358573493,44.0,100
mc_manifold,1.0,1000,1.953113894365437,44.0,100
mc_manifold,1.0,1000,1.9531138943654371,42.0,100
mc_manifold,1.0,1000,1.9780095821411996,42.0,100
mc_manifold,1.0,1000,1.9780095821411998,41.0,100
mc_manifold,1.0,1000,2.064132217909062,41.0,100
mc_manifold,1.0,1000,2.0641322179090626,38.0,100
mc_manifold,1.0,1000,2.0979904750296354,38.0,100
mc_manifold,1.0,1000,2.097990475029636,37.0,100
mc_manifold,1.0,1000,2.1354839196335904,37.0,100
mc_manifold,1.0,1000,2.135483919633591,36.0,100
mc_manifold,1.0,1000,2.177691231953515,36.0,100
mc_manifold,1.0,1000,2.1776912319535153,30.0,100
mc_manifold,1.0,1000,2.226310445558364,30.0,100
mc_manifold,1.0,1000,2.2263104455583647,28.0,100
mc_manifold,1.0,1000,2.284291844515701,28.0,100
mc_manifold,1.0,1000,2.2842918445157014,25.0,100
mc_manifold,1.0,1000,2.3576505705951547,25.0,100
mc_manifold,1.0,1000,2.357650570595155,22.0,100
mc_manifold,1.0,1000,2.4632626147808114,22.0,100
mc_manifold,1.0,1000,2.463262614780812,0.0,100


==> data/ablation/celeba/mc_isotropic_table.csv <==
case,smoother,sigma,parameter,parameter_name,knn_k,pca_dim,n_samples,n0_samples,total_test_samples,certified_correct,certified_samples,abstained_samples,certified_accuracy_pct,abstention_pct,mean_radius,median_radius,max_radius,certify_seconds,certify_minutes,samples_processed_runtime,seconds_per_sample,runtime_device,n_active_sigmas_runtime,mean_log_volume,volume_basis,volume_space,volume_dimension,mean_log_vol_mani_cert_radius,mean_log_vol_iso_D_cert_radius,mean_log_vol_iso_k_cert_radius,metrics_path
mc_isotropic,isotropic,0.1,100,MC samples,500,,100,30,100,73,98,2,73.0,2.0,0.1395350845170967,0.15004750241206366,0.15004750241206366,34.19,0.57,100,0.3419,cuda,4,-1030310.2948581731,sigma,ambient,150528,,-985882.1543282757,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_10/monte_carlo_samples/iso_knn_500_pca_auto_n_100/metrics.json
mc_isotropic,isotropic,0.1,300,MC samples,500,,300,30,100,73,99,1,73.0,1.0,0.18297333730385207,0.19997658101835844,0.19997658101835844,68.45,1.14,100,0.6845,cuda,4,-1030310.2948581731,sigma,ambient,150528,,-949173.5317331805,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_10/monte_carlo_samples/iso_knn_500_pca_auto_n_300/metrics.json
mc_isotropic,isotropic,0.1,500,MC samples,500,,500,30,100,73,99,1,73.0,1.0,0.2011743476703463,0.22051862345554857,0.22051862345554857,100.44,1.67,100,1.0044,cuda,4,-1030310.2948581731,sigma,ambient,150528,,-934680.9365256596,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_10/monte_carlo_samples/iso_knn_500_pca_auto_n_500/metrics.json
mc_isotropic,isotropic,0.1,700,MC samples,500,,700,30,100,73,99,1,73.0,1.0,0.21225451687540348,0.2333167013471693,0.2333167013471693,135.21,2.25,100,1.3521,cuda,4,-1030310.2948581731,sigma,ambient,150528,,-925718.7696762955,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_10/monte_carlo_samples/iso_knn_500_pca_auto_n_700/metrics.json
mc_isotropic,isotropic,0.1,1000,MC samples,500,,1000,30,100,73,99,1,73.0,1.0,0.22356011861256234,0.24632626147808115,0.24632626147808115,184.82,3.08,100,1.8482,cuda,4,-1030310.2948581731,sigma,ambient,150528,,-917810.900212872,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_10/monte_carlo_samples/iso_knn_500_pca_auto_n_1000/metrics.json
mc_isotropic,isotropic,0.5,100,MC samples,500,,100,30,100,45,100,0,45.0,0.0,0.7502375120603183,0.7502375120603182,0.7502375120603182,34.97,0.58,100,0.3497,cuda,4,-788044.8247752929,sigma,ambient,150528,,-726963.3109079133,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_50/monte_carlo_samples/iso_knn_500_pca_auto_n_100/metrics.json
mc_isotropic,isotropic,0.5,300,MC samples,500,,300,30,100,45,100,0,45.0,0.0,0.9998829050917919,0.9998829050917921,0.9998829050917921,69.25,1.15,100,0.6925,cuda,4,-788044.8247752929,sigma,ambient,150528,,-683724.3930743497,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_50/monte_carlo_samples/iso_knn_500_pca_auto_n_300/metrics.json
mc_isotropic,isotropic,0.5,500,MC samples,500,,500,30,100,45,100,0,45.0,0.0,1.1025931172777428,1.1025931172777428,1.1025931172777428,101.39,1.69,100,1.0139,cuda,4,-788044.8247752929,sigma,ambient,150528,,-669005.4812403182,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_50/monte_carlo_samples/iso_knn_500_pca_auto_n_500/metrics.json
mc_isotropic,isotropic,0.5,700,MC samples,500,,700,30,100,45,100,0,45.0,0.0,1.1665835067358468,1.1665835067358465,1.1665835067358465,135.96,2.27,100,1.3596,cuda,4,-788044.8247752929,sigma,ambient,150528,,-660513.5024562636,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_50/monte_carlo_samples/iso_knn_500_pca_auto_n_700/metrics.json
mc_isotropic,isotropic,0.5,1000,MC samples,500,,1000,30,100,45,100,0,45.0,0.0,1.2316313073904053,1.2316313073904057,1.2316313073904057,185.79,3.1,100,1.8579,cuda,4,-788044.8247752929,sigma,ambient,150528,,-652345.8291677637,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_50/monte_carlo_samples/iso_knn_500_pca_auto_n_1000/metrics.json
mc_isotropic,isotropic,0.7,100,MC samples,500,,100,30,100,45,100,0,45.0,0.0,1.050332516884445,1.0503325168844453,1.0503325168844453,35.47,0.59,100,0.3547,cuda,4,-737396.3319411749,sigma,ambient,150528,,-676314.8180737952,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_70/monte_carlo_samples/iso_knn_500_pca_auto_n_100/metrics.json
mc_isotropic,isotropic,0.7,300,MC samples,500,,300,30,100,45,100,0,45.0,0.0,1.3998360671285095,1.3998360671285088,1.3998360671285088,69.75,1.16,100,0.6975,cuda,4,-737396.3319411749,sigma,ambient,150528,,-633075.9002402321,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_70/monte_carlo_samples/iso_knn_500_pca_auto_n_300/metrics.json
mc_isotropic,isotropic,0.7,500,MC samples,500,,500,30,100,45,100,0,45.0,0.0,1.5436303641888391,1.5436303641888398,1.5436303641888398,101.94,1.7,100,1.0194,cuda,4,-737396.3319411749,sigma,ambient,150528,,-618356.9884062002,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_70/monte_carlo_samples/iso_knn_500_pca_auto_n_500/metrics.json
mc_isotropic,isotropic,0.7,700,MC samples,500,,700,30,100,45,100,0,45.0,0.0,1.6332169094301852,1.6332169094301852,1.6332169094301852,136.45,2.27,100,1.3645,cuda,4,-737396.3319411749,sigma,ambient,150528,,-609865.0096221459,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_70/monte_carlo_samples/iso_knn_500_pca_auto_n_700/metrics.json
mc_isotropic,isotropic,0.7,1000,MC samples,500,,1000,30,100,45,100,0,45.0,0.0,1.7242838303465677,1.724283830346568,1.724283830346568,186.31,3.11,100,1.8631,cuda,4,-737396.3319411749,sigma,ambient,150528,,-601697.3363336459,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_70/monte_carlo_samples/iso_knn_500_pca_auto_n_1000/metrics.json
mc_isotropic,isotropic,1.0,100,MC samples,500,,100,30,100,45,100,0,45.0,0.0,1.5004750241206366,1.5004750241206364,1.5004750241206364,35.98,0.6,100,0.3598,cuda,4,-683706.7659799655,sigma,ambient,150528,,-622625.2521125856,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_1_00/monte_carlo_samples/iso_knn_500_pca_auto_n_100/metrics.json
mc_isotropic,isotropic,1.0,300,MC samples,500,,300,30,100,45,100,0,45.0,0.0,1.9997658101835838,1.9997658101835842,1.9997658101835842,70.27,1.17,100,0.7027,cuda,4,-683706.7659799655,sigma,ambient,150528,,-579386.3342790223,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_1_00/monte_carlo_samples/iso_knn_500_pca_auto_n_300/metrics.json
mc_isotropic,isotropic,1.0,500,MC samples,500,,500,30,100,45,100,0,45.0,0.0,2.2051862345554856,2.2051862345554856,2.2051862345554856,102.49,1.71,100,1.0249,cuda,4,-683706.7659799655,sigma,ambient,150528,,-564667.4224449908,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_1_00/monte_carlo_samples/iso_knn_500_pca_auto_n_500/metrics.json
mc_isotropic,isotropic,1.0,700,MC samples,500,,700,30,100,45,100,0,45.0,0.0,2.3331670134716935,2.333167013471693,2.333167013471693,136.96,2.28,100,1.3696,cuda,4,-683706.7659799655,sigma,ambient,150528,,-556175.4436609363,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_1_00/monte_carlo_samples/iso_knn_500_pca_auto_n_700/metrics.json
mc_isotropic,isotropic,1.0,1000,MC samples,500,,1000,30,100,45,100,0,45.0,0.0,2.4632626147808105,2.4632626147808114,2.4632626147808114,186.82,3.11,100,1.8682,cuda,4,-683706.7659799655,sigma,ambient,150528,,-548007.7703724364,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_1_00/monte_carlo_samples/iso_knn_500_pca_auto_n_1000/metrics.json


==> data/ablation/celeba/mc_manifold_table.csv <==
case,smoother,sigma,parameter,parameter_name,knn_k,pca_dim,n_samples,n0_samples,total_test_samples,certified_correct,certified_samples,abstained_samples,certified_accuracy_pct,abstention_pct,mean_radius,median_radius,max_radius,certify_seconds,certify_minutes,samples_processed_runtime,seconds_per_sample,runtime_device,n_active_sigmas_runtime,mean_log_volume,volume_basis,volume_space,volume_dimension,mean_log_vol_mani_cert_radius,mean_log_vol_iso_D_cert_radius,mean_log_vol_iso_k_cert_radius,metrics_path
mc_manifold,manifold,0.1,100,MC samples,500,,100,30,100,92,99,1,92.0,1.0,0.1477678895261542,0.15004750241206366,0.15004750241206366,49495.66,824.93,100,494.9566,cuda,4,-1852.199366305331,sigma,PCA subspace,500,-1660.6527918665884,-987675.9128073693,-1857.5391887252265,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_10/monte_carlo_samples/mani_knn_500_pca_auto_n_100/metrics.json
mc_manifold,manifold,0.1,300,MC samples,500,,300,30,100,92,100,0,92.0,0.0,0.1948529261570151,0.19997658101835844,0.19997658101835844,49442.58,824.04,100,494.4258,cuda,4,-1851.9914481589722,sigma,PCA subspace,500,-1540.5407586644205,-987675.9128073693,-1857.5391887252265,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_10/monte_carlo_samples/mani_knn_500_pca_auto_n_300/metrics.json
mc_manifold,manifold,0.1,500,MC samples,500,,500,30,100,92,100,0,92.0,0.0,0.21485691306181387,0.22051862345554857,0.22051862345554857,52196.08,869.93,100,521.9608,cuda,4,-1851.9914481589722,sigma,PCA subspace,500,-1486.0865270088116,-987675.9128073693,-1857.5391887252265,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_10/monte_carlo_samples/mani_knn_500_pca_auto_n_500/metrics.json
mc_manifold,manifold,0.1,700,MC samples,500,,700,30,100,92,100,0,92.0,0.0,0.22741471847180258,0.2333167013471693,0.2333167013471693,54923.31,915.39,100,549.2331,cuda,4,-1851.9914481589722,sigma,PCA subspace,500,-1455.4734458633184,-987675.9128073693,-1857.5391887252265,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_10/monte_carlo_samples/mani_knn_500_pca_auto_n_700/metrics.json
mc_manifold,manifold,0.1,1000,MC samples,500,,1000,30,100,92,100,0,92.0,0.0,0.24009803188830425,0.24632626147808115,0.24632626147808115,35640.31,594.01,100,356.4031,cuda,4,-1851.9914481589722,sigma,PCA subspace,500,-1427.838896795551,-987675.9128073693,-1857.5391887252265,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_10/monte_carlo_samples/mani_knn_500_pca_auto_n_1000/metrics.json
mc_manifold,manifold,0.5,100,MC samples,500,,100,30,100,91,96,4,91.0,4.0,0.6837708247856611,0.7502375120603182,0.7502375120603182,49496.91,824.95,100,494.9691,cuda,4,-1047.3762738788998,sigma,PCA subspace,500,-910.5866172951773,-726963.3109079133,-991.5454802475466,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_50/monte_carlo_samples/mani_knn_500_pca_auto_n_100/metrics.json
mc_manifold,manifold,0.5,300,MC samples,500,,300,30,100,92,99,1,92.0,1.0,0.8786613276347952,0.9998829050917921,0.9998829050917921,49443.62,824.06,100,494.4362,cuda,4,-1047.2744924597964,sigma,PCA subspace,500,-830.7526407114281,-726963.3109079133,-991.5454802475466,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_50/monte_carlo_samples/mani_knn_500_pca_auto_n_300/metrics.json
mc_manifold,manifold,0.5,500,MC samples,500,,500,30,100,92,99,1,92.0,1.0,0.9667524210359717,1.1025931172777428,1.1025931172777428,52197.06,869.95,100,521.9706,cuda,4,-1047.2744924597964,sigma,PCA subspace,500,-767.4805303921326,-726963.3109079133,-991.5454802475466,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_50/monte_carlo_samples/mani_knn_500_pca_auto_n_500/metrics.json
mc_manifold,manifold,0.5,700,MC samples,500,,700,30,100,92,99,1,92.0,1.0,1.0164347984276034,1.1665835067358465,1.1665835067358465,54924.48,915.41,100,549.2448,cuda,4,-1047.2744924597964,sigma,PCA subspace,500,-746.2229658832932,-726963.3109079133,-991.5454802475466,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_50/monte_carlo_samples/mani_knn_500_pca_auto_n_700/metrics.json
mc_manifold,manifold,0.5,1000,MC samples,500,,1000,30,100,92,99,1,92.0,1.0,1.0651455091220943,1.2316313073904057,1.2316313073904057,35641.79,594.03,100,356.4179,cuda,4,-1047.2744924597964,sigma,PCA subspace,500,-723.5576410428921,-726963.3109079133,-991.5454802475466,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_50/monte_carlo_samples/mani_knn_500_pca_auto_n_1000/metrics.json
mc_manifold,manifold,0.7,100,MC samples,500,,100,30,100,89,93,7,89.0,7.000000000000001,0.9041278022141459,1.0503325168844453,1.0503325168844453,49497.51,824.96,100,494.9751,cuda,4,-878.8380474185574,sigma,PCA subspace,500,-783.0287627761102,-676314.8180737952,-823.3093619369401,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_70/monte_carlo_samples/mani_knn_500_pca_auto_n_100/metrics.json
mc_manifold,manifold,0.7,300,MC samples,500,,300,30,100,91,96,4,91.0,4.0,1.1621010474597016,1.3998360671285088,1.3998360671285088,49444.2,824.07,100,494.442,cuda,4,-879.1401555682935,sigma,PCA subspace,500,-671.69729311119,-676314.8180737952,-823.3093619369401,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_70/monte_carlo_samples/mani_knn_500_pca_auto_n_300/metrics.json
mc_manifold,manifold,0.7,500,MC samples,500,,500,30,100,92,97,3,92.0,3.0,1.2483295978238986,1.4628964685532013,1.5436303641888398,52197.62,869.96,100,521.9762,cuda,4,-879.1919853151298,sigma,PCA subspace,500,-656.2652861782984,-676314.8180737952,-823.3093619369401,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_70/monte_carlo_samples/mani_knn_500_pca_auto_n_500/metrics.json
mc_manifold,manifold,0.7,700,MC samples,500,,700,30,100,92,97,3,92.0,3.0,1.3060025552916357,1.5022104306115671,1.6332169094301852,54925.07,915.42,100,549.2507,cuda,4,-879.1919853151298,sigma,PCA subspace,500,-631.9781208904834,-676314.8180737952,-823.3093619369401,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_70/monte_carlo_samples/mani_knn_500_pca_auto_n_700/metrics.json
mc_manifold,manifold,0.7,1000,MC samples,500,,1000,30,100,92,98,2,92.0,2.0,1.363762315588198,1.599004291160991,1.724283830346568,35642.43,594.04,100,356.4243,cuda,4,-879.2484343227351,sigma,PCA subspace,500,-624.6056629862314,-676314.8180737952,-823.3093619369401,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_70/monte_carlo_samples/mani_knn_500_pca_auto_n_1000/metrics.json
mc_manifold,manifold,1.0,100,MC samples,500,,100,30,100,87,90,10,87.0,10.0,1.1605970934707421,1.2413397513691236,1.5004750241206364,49498.08,824.97,100,494.9808,cuda,4,-699.8047542886941,sigma,PCA subspace,500,-700.2716611149523,-622625.2521125856,-644.9718899675736,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_1_00/monte_carlo_samples/mani_knn_500_pca_auto_n_100/metrics.json
mc_manifold,manifold,1.0,300,MC samples,500,,300,30,100,88,93,7,88.0,7.000000000000001,1.4455232740834676,1.6602261916553798,1.9997658101835842,49444.77,824.08,100,494.4477,cuda,4,-701.4504133650464,sigma,PCA subspace,500,-595.9053741107205,-622625.2521125856,-644.9718899675736,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_1_00/monte_carlo_samples/mani_knn_500_pca_auto_n_300/metrics.json
mc_manifold,manifold,1.0,500,MC samples,500,,500,30,100,91,96,4,91.0,4.0,1.5112843451532634,1.668695361090031,2.2051862345554856,52198.19,869.97,100,521.9819,cuda,4,-699.6682908383715,sigma,PCA subspace,500,-616.024503710766,-622625.2521125856,-644.9718899675736,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_1_00/monte_carlo_samples/mani_knn_500_pca_auto_n_500/metrics.json
mc_manifold,manifold,1.0,700,MC samples,500,,700,30,100,91,97,3,91.0,3.0,1.575062986217223,1.748482063315263,2.333167013471693,54925.66,915.43,100,549.2566,cuda,4,-700.7233381576116,sigma,PCA subspace,500,-589.1701381522987,-622625.2521125856,-644.9718899675736,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_1_00/monte_carlo_samples/mani_knn_500_pca_auto_n_700/metrics.json
mc_manifold,manifold,1.0,1000,MC samples,500,,1000,30,100,90,95,5,90.0,5.0,1.683764670726651,1.8289409742411493,2.4632626147808114,35643.06,594.05,100,356.4306,cuda,4,-701.4105865410688,sigma,PCA subspace,500,-525.4807887749054,-622625.2521125856,-644.9718899675736,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_1_00/monte_carlo_samples/mani_knn_500_pca_auto_n_1000/metrics.json

==> data/ablation/celeba/pca_table.csv <==
case,smoother,sigma,parameter,parameter_name,knn_k,pca_dim,n_samples,n0_samples,total_test_samples,certified_correct,certified_samples,abstained_samples,certified_accuracy_pct,abstention_pct,mean_radius,median_radius,max_radius,certify_seconds,certify_minutes,samples_processed_runtime,seconds_per_sample,runtime_device,n_active_sigmas_runtime,mean_log_volume,volume_basis,volume_space,volume_dimension,mean_log_vol_mani_cert_radius,mean_log_vol_iso_D_cert_radius,mean_log_vol_iso_k_cert_radius,metrics_path
pca,manifold,0.1,128,PCA dimension,500,128.0,100,30,100,92,99,1,92.0,1.0,0.14782163453269037,0.15004750241206366,0.15004750241206366,733.21,12.22,10,73.3206,cuda,10,-272.9241077429888,sigma,PCA subspace,128,-224.35010339961863,-987675.9128073693,-390.3826524578409,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_10/pca_dimension/knn_500_pca_128/metrics.json
pca,manifold,0.1,192,PCA dimension,500,192.0,100,30,100,92,99,1,92.0,1.0,0.1482599403091475,0.15004750241206366,0.15004750241206366,1631.95,27.2,10,163.195,cuda,10,-492.8504090631857,sigma,PCA subspace,192,-418.39767756108483,-987675.9128073693,-623.2010865250666,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_10/pca_dimension/knn_500_pca_192/metrics.json
pca,manifold,0.1,256,PCA dimension,500,256.0,100,30,100,92,99,1,92.0,1.0,0.14779090958732913,0.15004750241206366,0.15004750241206366,8789.6,146.49,100,87.896,cuda,10,-738.0703826216902,sigma,PCA subspace,256,-640.6031012329983,-987675.9128073693,-866.834384437617,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_10/pca_dimension/knn_500_pca_256/metrics.json
pca,manifold,0.1,384,PCA dimension,500,384.0,100,30,100,92,99,1,92.0,1.0,0.1478568642789723,0.15004750241206366,0.15004750241206366,9855.06,164.25,100,98.5506,cuda,10,-1285.8382793800135,sigma,PCA subspace,384,-1139.0847301861788,-987675.9128073693,-1376.630590601537,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_10/pca_dimension/knn_500_pca_384/metrics.json
pca,manifold,0.1,499,PCA dimension,500,499.0,100,30,100,92,99,1,92.0,1.0,0.14772571431597584,0.15004750241206366,0.15004750241206366,8079.05,134.65,100,80.7905,cuda,10,-1840.8001604164192,sigma,PCA subspace,499,-1651.5525107834578,-987675.9128073693,-1853.33097035276,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_10/pca_dimension/knn_500_pca_499/metrics.json
pca,manifold,0.2,128,PCA dimension,500,128.0,100,30,100,92,98,2,92.0,2.0,0.29530585533790915,0.3000950048241273,0.3000950048241273,734.31,12.24,10,73.4315,cuda,10,-184.170047516921,sigma,PCA subspace,128,-140.8860748392401,-864890.7221954656,-285.9734767674464,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_20/pca_dimension/knn_500_pca_128/metrics.json
pca,manifold,0.2,192,PCA dimension,500,192.0,100,30,100,92,99,1,92.0,1.0,0.2925115336051161,0.3000950048241273,0.3000950048241273,1635.96,27.27,10,163.5962,cuda,10,-359.7661503956763,sigma,PCA subspace,192,-298.31547916152743,-864890.7221954656,-466.58732298947484,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_20/pca_dimension/knn_500_pca_192/metrics.json
pca,manifold,0.2,256,PCA dimension,500,256.0,100,30,100,92,97,3,92.0,3.0,0.29646658560074407,0.3000950048241273,0.3000950048241273,8790.38,146.51,100,87.9038,cuda,10,-560.6348198809798,sigma,PCA subspace,256,-460.5357071233795,-864890.7221954656,-658.0160330568283,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_20/pca_dimension/knn_500_pca_256/metrics.json
pca,manifold,0.2,384,PCA dimension,500,384.0,100,30,100,92,97,3,92.0,3.0,0.29728178529060517,0.3000950048241273,0.3000950048241273,9855.61,164.26,100,98.5561,cuda,10,-1019.6806665981667,sigma,PCA subspace,384,-868.1277367464382,-864890.7221954656,-1063.4030635303534,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_20/pca_dimension/knn_500_pca_384/metrics.json
pca,manifold,0.2,499,PCA dimension,500,499.0,100,30,100,92,98,2,92.0,2.0,0.2947204227260541,0.3000950048241273,0.3000950048241273,8079.58,134.66,100,80.7958,cuda,10,-1494.923859862067,sigma,PCA subspace,499,-1311.8789386419267,-864890.7221954656,-1446.2983244972388,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_20/pca_dimension/knn_500_pca_499/metrics.json
pca,manifold,0.3,128,PCA dimension,500,128.0,100,30,100,92,97,3,92.0,3.0,0.4411787378490032,0.45014250723619087,0.45014250723619087,735.11,12.25,10,73.5107,cuda,10,-132.30219931662322,sigma,PCA subspace,128,-83.68490793799675,-803856.87040216,-234.07394292960163,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_30/pca_dimension/knn_500_pca_128/metrics.json
pca,manifold,0.3,192,PCA dimension,500,192.0,100,30,100,92,98,2,92.0,2.0,0.4332760886841904,0.45014250723619087,0.45014250723619087,1639.9,27.33,10,163.9902,cuda,10,-281.8885961859589,sigma,PCA subspace,192,-216.6243751376466,-803856.87040216,-388.7380222327073,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_30/pca_dimension/knn_500_pca_192/metrics.json
pca,manifold,0.3,256,PCA dimension,500,256.0,100,30,100,92,97,3,92.0,3.0,0.43463075272021967,0.45014250723619087,0.45014250723619087,8790.93,146.52,100,87.9093,cuda,10,-456.83575220528985,sigma,PCA subspace,256,-365.28874038789263,-803856.87040216,-554.2169653811382,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_30/pca_dimension/knn_500_pca_256/metrics.json
pca,manifold,0.3,384,PCA dimension,500,384.0,100,30,100,92,97,3,92.0,3.0,0.43510616794402474,0.45014250723619087,0.45014250723619087,9856.11,164.27,100,98.5611,cuda,10,-863.9820650846316,sigma,PCA subspace,384,-727.4049773976411,-803856.87040216,-907.7044620168189,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_30/pca_dimension/knn_500_pca_384/metrics.json
pca,manifold,0.3,499,PCA dimension,500,499.0,100,30,100,92,98,2,92.0,2.0,0.4298796738418903,0.45014250723619087,0.45014250723619087,8080.09,134.67,100,80.8009,cuda,10,-1292.5967709160932,sigma,PCA subspace,499,-1129.2628767793437,-803856.87040216,-1243.9712355512643,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_30/pca_dimension/knn_500_pca_499/metrics.json
pca,manifold,0.4,128,PCA dimension,500,128.0,100,30,100,92,97,3,92.0,3.0,0.5733950916832155,0.6001900096482546,0.6001900096482546,735.72,12.26,10,73.5719,cuda,10,-95.47889404279528,sigma,PCA subspace,128,-51.78878011200871,-760552.6634001387,-197.2506376557735,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_40/pca_dimension/knn_500_pca_128/metrics.json
pca,manifold,0.4,192,PCA dimension,500,192.0,100,30,100,92,97,3,92.0,3.0,0.5683356840329318,0.6001900096482546,0.6001900096482546,1640.5,27.34,10,164.05,cuda,10,-226.68873302560326,sigma,PCA subspace,192,-165.40566316786888,-760552.6634001387,-333.5030643219654,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_40/pca_dimension/knn_500_pca_192/metrics.json
pca,manifold,0.4,256,PCA dimension,500,256.0,100,30,100,92,97,3,92.0,3.0,0.5647163124029391,0.6001900096482546,0.6001900096482546,8791.52,146.53,100,87.9152,cuda,10,-383.18914165763385,sigma,PCA subspace,256,-300.5530828018886,-760552.6634001387,-480.5703548334825,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_40/pca_dimension/knn_500_pca_256/metrics.json
pca,manifold,0.4,384,PCA dimension,500,384.0,100,30,100,92,97,3,92.0,3.0,0.5658170621066467,0.6001900096482546,0.6001900096482546,9856.64,164.28,100,98.5664,cuda,10,-753.5121492631476,sigma,PCA subspace,384,-630.859443815236,-760552.6634001387,-797.2345461953353,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_40/pca_dimension/knn_500_pca_384/metrics.json
pca,manifold,0.4,499,PCA dimension,500,499.0,100,30,100,92,98,2,92.0,2.0,0.5584405055048862,0.6001900096482546,0.6001900096482546,8080.6,134.68,100,80.806,cuda,10,-1148.7753401206273,sigma,PCA subspace,499,-1003.6306384126059,-760552.6634001387,-1100.4178813978256,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_40/pca_dimension/knn_500_pca_499/metrics.json
pca,manifold,0.5,128,PCA dimension,500,128.0,100,30,100,92,97,3,92.0,3.0,0.6947627070299011,0.7502375120603182,0.7502375120603182,736.36,12.27,10,73.6356,cuda,10,-66.91651947457643,sigma,PCA subspace,128,-31.974489532976918,-726963.3109079133,-168.68826308755476,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_50/pca_dimension/knn_500_pca_128/metrics.json
pca,manifold,0.5,192,PCA dimension,500,192.0,100,30,100,92,97,3,92.0,3.0,0.6931606080865257,0.7502375120603182,0.7502375120603182,1641.13,27.35,10,164.1125,cuda,10,-183.84517117327493,sigma,PCA subspace,192,-131.91827710619464,-726963.3109079133,-290.6595024696371,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_50/pca_dimension/knn_500_pca_192/metrics.json
pca,manifold,0.5,256,PCA dimension,500,256.0,100,30,100,92,97,3,92.0,3.0,0.6849316622863694,0.7502375120603182,0.7502375120603182,8792.12,146.54,100,87.9212,cuda,10,-326.06439252119617,sigma,PCA subspace,256,-259.62695379264744,-726963.3109079133,-423.44560569704475,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_50/pca_dimension/knn_500_pca_256/metrics.json
pca,manifold,0.5,384,PCA dimension,500,384.0,100,30,100,91,97,3,91.0,3.0,0.6749786346655113,0.7502375120603182,0.7502375120603182,9857.17,164.29,100,98.5717,cuda,10,-667.8309560726494,sigma,PCA subspace,384,-589.4422287205992,-726963.3109079133,-711.5474224906786,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_50/pca_dimension/knn_500_pca_384/metrics.json
pca,manifold,0.5,499,PCA dimension,500,499.0,100,30,100,91,97,3,91.0,3.0,0.6837567690934067,0.7502375120603182,0.7502375120603182,8081.14,134.69,100,80.8114,cuda,10,-1037.6440711858463,sigma,PCA subspace,499,-928.0076925645291,-726963.3109079133,-989.0692492920354,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_50/pca_dimension/knn_500_pca_499/metrics.json
pca,manifold,0.6,128,PCA dimension,500,128.0,100,30,100,91,96,4,91.0,4.0,0.8212488244112118,0.9002850144723817,0.9002850144723817,737.01,12.28,10,73.7011,cuda,10,-43.58131327229049,sigma,PCA subspace,128,-8.218175351923097,-699518.8116068329,-145.35110381792853,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_60/pca_dimension/knn_500_pca_128/metrics.json
pca,manifold,0.6,192,PCA dimension,500,192.0,100,30,100,91,96,4,91.0,4.0,0.8058976909313339,0.9002850144723817,0.9002850144723817,1641.76,27.36,10,164.176,cuda,10,-148.84878895452417,sigma,PCA subspace,192,-105.8927586994897,-699518.8116068329,-255.65376356519798,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_60/pca_dimension/knn_500_pca_192/metrics.json
pca,manifold,0.6,256,PCA dimension,500,256.0,100,30,100,92,97,3,92.0,3.0,0.7867928632529582,0.9002850144723817,0.9002850144723817,8792.69,146.54,100,87.9269,cuda,10,-279.3900739819438,sigma,PCA subspace,256,-231.6407705498554,-699518.8116068329,-376.77128715779224,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_60/pca_dimension/knn_500_pca_256/metrics.json
pca,manifold,0.6,384,PCA dimension,500,384.0,100,30,100,92,97,3,92.0,3.0,0.7769966355324793,0.9002850144723817,0.9002850144723817,9857.71,164.3,100,98.5771,cuda,10,-597.8135477496126,sigma,PCA subspace,384,-546.3329240627758,-699518.8116068329,-641.5359446818,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_60/pca_dimension/knn_500_pca_384/metrics.json
pca,manifold,0.6,499,PCA dimension,500,499.0,100,30,100,91,97,3,91.0,3.0,0.7910497423543593,0.9002850144723817,0.9002850144723817,8081.68,134.69,100,80.8168,cuda,10,-946.6656143456629,sigma,PCA subspace,499,-859.1964845043201,-699518.8116068329,-898.0907924518523,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_60/pca_dimension/knn_500_pca_499/metrics.json
pca,manifold,0.7,128,PCA dimension,500,128.0,100,30,100,91,96,4,91.0,4.0,0.9207455455972627,1.0503325168844453,1.0503325168844453,737.65,12.29,10,73.7647,cuda,10,-23.850026254401428,sigma,PCA subspace,128,3.158702087818321,-676314.8180737952,-125.61981680003947,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_70/pca_dimension/knn_500_pca_128/metrics.json
pca,manifold,0.7,192,PCA dimension,500,192.0,100,30,100,90,95,5,90.0,5.0,0.9141178118413394,1.0503325168844453,1.0503325168844453,1642.37,27.37,10,164.2366,cuda,10,-119.21503883154631,sigma,PCA subspace,192,-84.70881964083084,-676314.8180737952,-226.05683303836437,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_70/pca_dimension/knn_500_pca_192/metrics.json
pca,manifold,0.7,256,PCA dimension,500,256.0,100,30,100,91,95,5,91.0,5.0,0.9065051156713049,1.0503325168844453,1.0503325168844453,8793.32,146.56,100,87.9332,cuda,10,-239.48597416563183,sigma,PCA subspace,256,-194.48018634495497,-676314.8180737952,-337.30871312201424,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_70/pca_dimension/knn_500_pca_256/metrics.json
pca,manifold,0.7,384,PCA dimension,500,384.0,100,30,100,90,95,5,90.0,5.0,0.89183852816433,1.0503325168844453,1.0503325168844453,9858.22,164.3,100,98.5822,cuda,10,-538.5508607701831,sigma,PCA subspace,384,-490.4587253849736,-676314.8180737952,-582.3420836281327,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_70/pca_dimension/knn_500_pca_384/metrics.json
pca,manifold,0.7,499,PCA dimension,500,499.0,100,30,100,91,96,4,91.0,4.0,0.8674543438449195,1.0503325168844453,1.0503325168844453,8082.21,134.7,100,80.8221,cuda,10,-869.6868598284369,sigma,PCA subspace,499,-836.6715328517777,-676314.8180737952,-821.1696032180499,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_70/pca_dimension/knn_500_pca_499/metrics.json
pca,manifold,0.8,128,PCA dimension,500,128.0,100,30,100,91,96,4,91.0,4.0,1.0011809566762566,1.2003800192965093,1.2003800192965093,738.26,12.3,10,73.826,cuda,10,-6.758007998462517,sigma,PCA subspace,128,7.030470661266755,-656214.6046048108,-108.52779854410053,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_80/pca_dimension/knn_500_pca_128/metrics.json
pca,manifold,0.8,192,PCA dimension,500,192.0,100,30,100,90,94,6,90.0,6.0,1.0008880931826634,1.2003800192965093,1.2003800192965093,1642.96,27.38,10,164.2961,cuda,10,-93.55816034920556,sigma,PCA subspace,192,-68.13146009823592,-656214.6046048108,-200.41880565445587,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_80/pca_dimension/knn_500_pca_192/metrics.json
pca,manifold,0.8,256,PCA dimension,500,256.0,100,30,100,90,94,6,90.0,6.0,1.0042039082866985,1.2003800192965093,1.2003800192965093,8793.87,146.56,100,87.9387,cuda,10,-205.24268905494964,sigma,PCA subspace,256,-178.38741728646505,-656214.6046048108,-303.12467661013625,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_80/pca_dimension/knn_500_pca_256/metrics.json
pca,manifold,0.8,384,PCA dimension,500,384.0,100,30,100,90,94,6,90.0,6.0,1.000065734948116,1.2003800192965093,1.2003800192965093,9858.72,164.31,100,98.5872,cuda,10,-486.6725690064827,sigma,PCA subspace,384,-448.6761299620343,-656214.6046048108,-531.0660288603159,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_80/pca_dimension/knn_500_pca_384/metrics.json
pca,manifold,0.8,499,PCA dimension,500,499.0,100,30,100,90,95,5,90.0,5.0,0.972172967889952,1.2003800192965093,1.2003800192965093,8082.72,134.71,100,80.8272,cuda,10,-802.9239353293874,sigma,PCA subspace,499,-807.9414111684596,-656214.6046048108,-754.5374382984135,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_80/pca_dimension/knn_500_pca_499/metrics.json
pca,manifold,0.9,128,PCA dimension,500,128.0,100,30,100,90,95,5,90.0,5.0,1.0933112407347494,1.3504275217085728,1.3504275217085728,738.86,12.31,10,73.886,cuda,10,8.339212539308136,sigma,PCA subspace,128,14.416743186019453,-638484.9598135268,-93.45156998008348,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_90/pca_dimension/knn_500_pca_128/metrics.json
pca,manifold,0.9,192,PCA dimension,500,192.0,100,30,100,90,95,5,90.0,5.0,1.0570724166198457,1.2143331349293511,1.3504275217085728,1643.56,27.39,10,164.3557,cuda,10,-70.96266860161234,sigma,PCA subspace,192,-77.49466586546052,-638484.9598135268,-177.80446280843037,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_90/pca_dimension/knn_500_pca_192/metrics.json
pca,manifold,0.9,256,PCA dimension,500,256.0,100,30,100,90,94,6,90.0,6.0,1.0900237155792118,1.3504275217085728,1.3504275217085728,8794.77,146.58,100,87.9477,cuda,10,-175.0902319269155,sigma,PCA subspace,256,-174.40085175227088,-638484.9598135268,-272.9722194821022,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_90/pca_dimension/knn_500_pca_256/metrics.json
pca,manifold,0.9,384,PCA dimension,500,384.0,100,30,100,85,89,11,85.0,11.0,1.0908092754683218,1.2143331349293511,1.3504275217085728,9859.63,164.33,100,98.5963,cuda,10,-441.9046495436091,sigma,PCA subspace,384,-403.11419387800333,-638484.9598135268,-485.8373431682647,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_90/pca_dimension/knn_500_pca_384/metrics.json
pca,manifold,0.9,499,PCA dimension,500,499.0,100,30,100,88,92,8,88.0,8.0,1.0610760395473557,1.2143331349293511,1.3504275217085728,8083.55,134.73,100,80.8355,cuda,10,-744.0572592060835,sigma,PCA subspace,499,-759.6579786359745,-638484.9598135268,-695.7637035058777,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_90/pca_dimension/knn_500_pca_499/metrics.json
pca,manifold,1.0,128,PCA dimension,500,128.0,100,30,100,90,95,5,90.0,5.0,1.1527094007991,1.3492590388103902,1.5004750241206364,739.48,12.32,10,73.9484,cuda,10,21.825358543509907,sigma,PCA subspace,128,16.980294968214164,-622625.2521125856,-79.96542397588176,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_1_00/pca_dimension/knn_500_pca_128/metrics.json
pca,manifold,1.0,192,PCA dimension,500,192.0,100,30,100,90,94,6,90.0,6.0,1.15981831345572,1.3492590388103902,1.5004750241206364,1644.16,27.4,10,164.4161,cuda,10,-50.32394220964733,sigma,PCA subspace,192,-61.27717555705707,-622625.2521125856,-157.57524380212772,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_1_00/pca_dimension/knn_500_pca_192/metrics.json
pca,manifold,1.0,256,PCA dimension,500,256.0,100,30,100,86,90,10,86.0,10.0,1.1988290564049047,1.3492590388103902,1.5004750241206364,8795.35,146.59,100,87.9535,cuda,10,-148.6475765370116,sigma,PCA subspace,256,-125.12294346807624,-622625.2521125856,-245.99992747369873,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_1_00/pca_dimension/knn_500_pca_256/metrics.json
pca,manifold,1.0,384,PCA dimension,500,384.0,100,30,100,87,91,9,87.0,9.0,1.1266177255051768,1.3492590388103902,1.5004750241206364,9860.17,164.34,100,98.6017,cuda,10,-401.5625261501232,sigma,PCA subspace,384,-426.083314185123,-622625.2521125856,-445.37890515565954,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_1_00/pca_dimension/knn_500_pca_384/metrics.json
pca,manifold,1.0,499,PCA dimension,500,499.0,100,30,100,86,90,10,86.0,10.0,1.1447940577369387,1.3492590388103902,1.5004750241206364,8084.1,134.74,100,80.841,cuda,10,-691.3571311707585,sigma,PCA subspace,499,-690.8078190413853,-622625.2521125856,-643.1888061926228,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_1_00/pca_dimension/knn_500_pca_499/metrics.json


==> data/ablation/celeba/test_size_isotropic_table.csv <==
case,smoother,sigma,parameter,parameter_name,knn_k,pca_dim,n_samples,n0_samples,total_test_samples,certified_correct,certified_samples,abstained_samples,certified_accuracy_pct,abstention_pct,mean_radius,median_radius,max_radius,certify_seconds,certify_minutes,samples_processed_runtime,seconds_per_sample,runtime_device,n_active_sigmas_runtime,mean_log_volume,volume_basis,volume_space,volume_dimension,mean_log_vol_mani_cert_radius,mean_log_vol_iso_D_cert_radius,mean_log_vol_iso_k_cert_radius,metrics_path
test_size_isotropic,isotropic,0.1,100,Test samples,500,,100,30,100,73,98,2,73.0,2.0,0.1395350845170967,0.15004750241206366,0.15004750241206366,16.96,0.28,100,0.1696,cuda,4,-1030310.2948581731,sigma,ambient,150528,,-985882.1543282757,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_10/certification_subset_size/iso_test_100_knn_500_pca_auto_n_100/metrics.json
test_size_isotropic,isotropic,0.1,300,Test samples,500,,100,30,300,208,291,9,69.33333333333334,3.0,0.13890339673588625,0.15004750241206366,0.15004750241206366,50.9,0.85,300,0.1697,cuda,4,-1030310.2948581731,sigma,ambient,150528,,-988242.076124274,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_10/certification_subset_size/iso_test_300_knn_500_pca_auto_n_100/metrics.json
test_size_isotropic,isotropic,0.1,500,Test samples,500,,100,30,500,353,483,17,70.6,3.4000000000000004,0.13966585627410766,0.15004750241206366,0.15004750241206366,85.02,1.42,500,0.17,cuda,4,-1030310.2948581731,sigma,ambient,150528,,-989161.2407675209,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_10/certification_subset_size/iso_test_500_knn_500_pca_auto_n_100/metrics.json
test_size_isotropic,isotropic,0.1,700,Test samples,500,,100,30,700,494,676,24,70.57142857142857,3.428571428571429,0.13921641351807773,0.15004750241206366,0.15004750241206366,129.85,2.16,700,0.1855,cuda,4,-1030310.2948581731,sigma,ambient,150528,,-991389.7186640166,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_10/certification_subset_size/iso_test_700_knn_500_pca_auto_n_100/metrics.json
test_size_isotropic,isotropic,0.1,1000,Test samples,500,,100,30,1000,704,968,32,70.39999999999999,3.2,0.13947075296905986,0.15004750241206366,0.15004750241206366,179.67,2.99,1000,0.1797,cuda,4,-1030310.2948581731,sigma,ambient,150528,,-990579.5000911145,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_10/certification_subset_size/iso_test_1000_knn_500_pca_auto_n_100/metrics.json
test_size_isotropic,isotropic,0.1,10000,Test samples,500,,100,30,10000,7079,9750,250,70.78999999999999,2.5,0.14069332539544507,0.15004750241206366,0.15004750241206366,2152.39,35.87,10000,0.2152,cuda,4,-1030310.2948581731,sigma,ambient,150528,,-987065.1689448156,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_10/certification_subset_size/iso_test_10000_knn_500_pca_auto_n_100/metrics.json
test_size_isotropic,isotropic,0.5,100,Test samples,500,,100,30,100,45,100,0,45.0,0.0,0.7502375120603183,0.7502375120603182,0.7502375120603182,16.96,0.28,100,0.1696,cuda,4,-788044.8247752929,sigma,ambient,150528,,-726963.3109079133,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_50/certification_subset_size/iso_test_100_knn_500_pca_auto_n_100/metrics.json
test_size_isotropic,isotropic,0.5,300,Test samples,500,,100,30,300,140,300,0,46.666666666666664,0.0,0.750237512060318,0.7502375120603182,0.7502375120603182,50.91,0.85,300,0.1697,cuda,4,-788044.8247752929,sigma,ambient,150528,,-726963.3109079133,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_50/certification_subset_size/iso_test_300_knn_500_pca_auto_n_100/metrics.json
test_size_isotropic,isotropic,0.5,500,Test samples,500,,100,30,500,246,500,0,49.2,0.0,0.7502375120603181,0.7502375120603182,0.7502375120603182,85.03,1.42,500,0.1701,cuda,4,-788044.8247752929,sigma,ambient,150528,,-726963.3109079133,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_50/certification_subset_size/iso_test_500_knn_500_pca_auto_n_100/metrics.json
test_size_isotropic,isotropic,0.5,700,Test samples,500,,100,30,700,348,700,0,49.714285714285715,0.0,0.7502375120603181,0.7502375120603182,0.7502375120603182,129.91,2.17,700,0.1856,cuda,4,-788044.8247752929,sigma,ambient,150528,,-726963.3109079131,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_50/certification_subset_size/iso_test_700_knn_500_pca_auto_n_100/metrics.json
test_size_isotropic,isotropic,0.5,1000,Test samples,500,,100,30,1000,516,1000,0,51.6,0.0,0.7502375120603181,0.7502375120603182,0.7502375120603182,179.7,2.99,1000,0.1797,cuda,4,-788044.8247752929,sigma,ambient,150528,,-726963.3109079134,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_50/certification_subset_size/iso_test_1000_knn_500_pca_auto_n_100/metrics.json
test_size_isotropic,isotropic,0.5,10000,Test samples,500,,100,30,10000,5208,10000,0,52.080000000000005,0.0,0.750237512060318,0.7502375120603182,0.7502375120603182,2152.55,35.88,10000,0.2153,cuda,4,-788044.8247752929,sigma,ambient,150528,,-726963.3109079131,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_50/certification_subset_size/iso_test_10000_knn_500_pca_auto_n_100/metrics.json
test_size_isotropic,isotropic,0.7,100,Test samples,500,,100,30,100,45,100,0,45.0,0.0,1.050332516884445,1.0503325168844453,1.0503325168844453,16.97,0.28,100,0.1697,cuda,4,-737396.3319411749,sigma,ambient,150528,,-676314.8180737952,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_70/certification_subset_size/iso_test_100_knn_500_pca_auto_n_100/metrics.json
test_size_isotropic,isotropic,0.7,300,Test samples,500,,100,30,300,140,300,0,46.666666666666664,0.0,1.0503325168844453,1.0503325168844453,1.0503325168844453,50.92,0.85,300,0.1697,cuda,4,-737396.3319411749,sigma,ambient,150528,,-676314.8180737953,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_70/certification_subset_size/iso_test_300_knn_500_pca_auto_n_100/metrics.json
test_size_isotropic,isotropic,0.7,500,Test samples,500,,100,30,500,246,500,0,49.2,0.0,1.0503325168844453,1.0503325168844453,1.0503325168844453,85.04,1.42,500,0.1701,cuda,4,-737396.3319411749,sigma,ambient,150528,,-676314.8180737951,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_70/certification_subset_size/iso_test_500_knn_500_pca_auto_n_100/metrics.json
test_size_isotropic,isotropic,0.7,700,Test samples,500,,100,30,700,348,700,0,49.714285714285715,0.0,1.0503325168844453,1.0503325168844453,1.0503325168844453,129.95,2.17,700,0.1856,cuda,4,-737396.3319411749,sigma,ambient,150528,,-676314.8180737952,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_70/certification_subset_size/iso_test_700_knn_500_pca_auto_n_100/metrics.json
test_size_isotropic,isotropic,0.7,1000,Test samples,500,,100,30,1000,516,1000,0,51.6,0.0,1.0503325168844453,1.0503325168844453,1.0503325168844453,179.72,3.0,1000,0.1797,cuda,4,-737396.3319411749,sigma,ambient,150528,,-676314.818073795,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_70/certification_subset_size/iso_test_1000_knn_500_pca_auto_n_100/metrics.json
test_size_isotropic,isotropic,0.7,10000,Test samples,500,,100,30,10000,5208,10000,0,52.080000000000005,0.0,1.0503325168844455,1.0503325168844453,1.0503325168844453,2152.7,35.88,10000,0.2153,cuda,4,-737396.3319411749,sigma,ambient,150528,,-676314.8180737952,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_0_70/certification_subset_size/iso_test_10000_knn_500_pca_auto_n_100/metrics.json
test_size_isotropic,isotropic,1.0,100,Test samples,500,,100,30,100,45,100,0,45.0,0.0,1.5004750241206366,1.5004750241206364,1.5004750241206364,16.98,0.28,100,0.1698,cuda,4,-683706.7659799655,sigma,ambient,150528,,-622625.2521125856,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_1_00/certification_subset_size/iso_test_100_knn_500_pca_auto_n_100/metrics.json
test_size_isotropic,isotropic,1.0,300,Test samples,500,,100,30,300,140,300,0,46.666666666666664,0.0,1.500475024120636,1.5004750241206364,1.5004750241206364,50.93,0.85,300,0.1698,cuda,4,-683706.7659799655,sigma,ambient,150528,,-622625.2521125856,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_1_00/certification_subset_size/iso_test_300_knn_500_pca_auto_n_100/metrics.json
test_size_isotropic,isotropic,1.0,500,Test samples,500,,100,30,500,246,500,0,49.2,0.0,1.5004750241206362,1.5004750241206364,1.5004750241206364,85.05,1.42,500,0.1701,cuda,4,-683706.7659799655,sigma,ambient,150528,,-622625.2521125858,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_1_00/certification_subset_size/iso_test_500_knn_500_pca_auto_n_100/metrics.json
test_size_isotropic,isotropic,1.0,700,Test samples,500,,100,30,700,348,700,0,49.714285714285715,0.0,1.5004750241206362,1.5004750241206364,1.5004750241206364,129.98,2.17,700,0.1857,cuda,4,-683706.7659799655,sigma,ambient,150528,,-622625.2521125857,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_1_00/certification_subset_size/iso_test_700_knn_500_pca_auto_n_100/metrics.json
test_size_isotropic,isotropic,1.0,1000,Test samples,500,,100,30,1000,516,1000,0,51.6,0.0,1.5004750241206362,1.5004750241206364,1.5004750241206364,179.77,3.0,1000,0.1798,cuda,4,-683706.7659799655,sigma,ambient,150528,,-622625.2521125858,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_1_00/certification_subset_size/iso_test_1000_knn_500_pca_auto_n_100/metrics.json
test_size_isotropic,isotropic,1.0,10000,Test samples,500,,100,30,10000,5208,10000,0,52.080000000000005,0.0,1.500475024120636,1.5004750241206364,1.5004750241206364,2152.85,35.88,10000,0.2153,cuda,4,-683706.7659799655,sigma,ambient,150528,,-622625.2521125856,,output/smile_classification/celeba/certify/pixel_isotropic/ablation/sigma_1_00/certification_subset_size/iso_test_10000_knn_500_pca_auto_n_100/metrics.json


==> data/ablation/celeba/test_size_manifold_table.csv <==
case,smoother,sigma,parameter,parameter_name,knn_k,pca_dim,n_samples,n0_samples,total_test_samples,certified_correct,certified_samples,abstained_samples,certified_accuracy_pct,abstention_pct,mean_radius,median_radius,max_radius,certify_seconds,certify_minutes,samples_processed_runtime,seconds_per_sample,runtime_device,n_active_sigmas_runtime,mean_log_volume,volume_basis,volume_space,volume_dimension,mean_log_vol_mani_cert_radius,mean_log_vol_iso_D_cert_radius,mean_log_vol_iso_k_cert_radius,metrics_path
test_size_manifold,manifold,0.1,100,Test samples,500,,100,30,100,92,99,1,92.0,1.0,0.14791507683954916,0.15004750241206366,0.15004750241206366,7212.51,120.21,100,72.1251,cuda,4,-1852.199366305331,sigma,PCA subspace,500,-1661.7569055000608,-987675.9128073693,-1857.5391887252265,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_10/certification_subset_size/mani_test_100_knn_500_pca_auto_n_100/metrics.json
test_size_manifold,manifold,0.1,300,Test samples,500,,100,30,300,275,297,3,91.66666666666666,1.0,0.1452399541066799,0.15004750241206366,0.15004750241206366,17519.44,291.99,300,58.3981,cuda,4,-1860.0657202729917,sigma,PCA subspace,500,-1686.730472741502,-987675.9128073693,-1857.5391887252265,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_10/certification_subset_size/mani_test_300_knn_500_pca_auto_n_100/metrics.json
test_size_manifold,manifold,0.1,500,Test samples,500,,100,30,500,463,496,4,92.60000000000001,0.8,0.145786001216028,0.15004750241206366,0.15004750241206366,25557.88,425.96,500,51.1158,cuda,4,-1858.2617247076007,sigma,PCA subspace,500,-1682.0537460840198,-987675.9128073693,-1857.5391887252265,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_10/certification_subset_size/mani_test_500_knn_500_pca_auto_n_100/metrics.json
test_size_manifold,manifold,0.1,700,Test samples,500,,100,30,700,650,694,6,92.85714285714286,0.8571428571428572,0.1463785459304883,0.15004750241206366,0.15004750241206366,31652.34,527.54,700,45.2176,cuda,4,-1857.1899137594487,sigma,PCA subspace,500,-1676.258191064178,-987675.9128073693,-1857.5391887252265,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_10/certification_subset_size/mani_test_700_knn_500_pca_auto_n_100/metrics.json
test_size_manifold,manifold,0.1,1000,Test samples,500,,100,30,1000,927,992,8,92.7,0.8,0.14639549707273697,0.15004750241206366,0.15004750241206366,49662.83,827.71,1000,49.6628,cuda,4,-1858.265063986427,sigma,PCA subspace,500,-1677.0827665319803,-987675.9128073693,-1857.5391887252265,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_10/certification_subset_size/mani_test_1000_knn_500_pca_auto_n_100/metrics.json
test_size_manifold,manifold,0.5,100,Test samples,500,,100,30,100,91,97,3,91.0,3.0,0.6800448765176705,0.7502375120603182,0.7502375120603182,7212.63,120.21,100,72.1263,cuda,4,-1047.433839162324,sigma,PCA subspace,500,-925.5899007966871,-726963.3109079133,-991.5454802475466,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_50/certification_subset_size/mani_test_100_knn_500_pca_auto_n_100/metrics.json
test_size_manifold,manifold,0.5,300,Test samples,500,,100,30,300,272,285,15,90.66666666666666,5.0,0.6681518407596229,0.7502375120603182,0.7502375120603182,17519.53,291.99,300,58.3984,cuda,4,-1055.5543056803642,sigma,PCA subspace,500,-952.9628192127481,-726963.3109079133,-991.5454802475466,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_50/certification_subset_size/mani_test_300_knn_500_pca_auto_n_100/metrics.json
test_size_manifold,manifold,0.5,500,Test samples,500,,100,30,500,455,476,24,91.0,4.8,0.6673919024610055,0.7502375120603182,0.7502375120603182,25558.13,425.97,500,51.1163,cuda,4,-1053.7640424273463,sigma,PCA subspace,500,-955.7490579175167,-726963.3109079133,-991.5454802475466,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_50/certification_subset_size/mani_test_500_knn_500_pca_auto_n_100/metrics.json
test_size_manifold,manifold,0.5,700,Test samples,500,,100,30,700,640,669,31,91.42857142857143,4.428571428571428,0.6689117562434348,0.7502375120603182,0.7502375120603182,31652.52,527.54,700,45.2179,cuda,4,-1052.6812650691193,sigma,PCA subspace,500,-951.867550499494,-726963.3109079133,-991.5454802475466,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_50/certification_subset_size/mani_test_700_knn_500_pca_auto_n_100/metrics.json
test_size_manifold,manifold,0.5,1000,Test samples,500,,100,30,1000,905,950,50,90.5,5.0,0.6669115303148714,0.7502375120603182,0.7502375120603182,49663.14,827.72,1000,49.6631,cuda,4,-1053.8317806767864,sigma,PCA subspace,500,-953.8672447907536,-726963.3109079133,-991.5454802475466,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_50/certification_subset_size/mani_test_1000_knn_500_pca_auto_n_100/metrics.json
test_size_manifold,manifold,0.7,100,Test samples,500,,100,30,100,90,95,5,90.0,5.0,0.8901059446868859,1.0503325168844453,1.0503325168844453,7212.75,120.21,100,72.1275,cuda,4,-879.0093959888808,sigma,PCA subspace,500,-818.3249836821167,-676314.8180737952,-823.3093619369401,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_70/certification_subset_size/mani_test_100_knn_500_pca_auto_n_100/metrics.json
test_size_manifold,manifold,0.7,300,Test samples,500,,100,30,300,267,280,20,89.0,6.666666666666667,0.8620912453566342,1.0503325168844453,1.0503325168844453,17519.58,291.99,300,58.3986,cuda,4,-887.0403164471413,sigma,PCA subspace,500,-859.9725144768693,-676314.8180737952,-823.3093619369401,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_70/certification_subset_size/mani_test_300_knn_500_pca_auto_n_100/metrics.json
test_size_manifold,manifold,0.7,500,Test samples,500,,100,30,500,444,465,35,88.8,7.000000000000001,0.8681502461803697,1.0503325168844453,1.0503325168844453,25558.27,425.97,500,51.1165,cuda,4,-885.4639568938982,sigma,PCA subspace,500,-847.8178146133607,-676314.8180737952,-823.3093619369401,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_70/certification_subset_size/mani_test_500_knn_500_pca_auto_n_100/metrics.json
test_size_manifold,manifold,0.7,700,Test samples,500,,100,30,700,627,657,43,89.57142857142857,6.142857142857143,0.8711616231245799,1.0503325168844453,1.0503325168844453,31652.7,527.54,700,45.2181,cuda,4,-884.6613016415084,sigma,PCA subspace,500,-841.9489516611845,-676314.8180737952,-823.3093619369401,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_70/certification_subset_size/mani_test_700_knn_500_pca_auto_n_100/metrics.json
test_size_manifold,manifold,0.7,1000,Test samples,500,,100,30,1000,890,935,65,89.0,6.5,0.8615699700706724,1.0503325168844453,1.0503325168844453,49663.38,827.72,1000,49.6634,cuda,4,-885.5740254947909,sigma,PCA subspace,500,-850.1482035347522,-676314.8180737952,-823.3093619369401,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_0_70/certification_subset_size/mani_test_1000_knn_500_pca_auto_n_100/metrics.json
test_size_manifold,manifold,1.0,100,Test samples,500,,100,30,100,88,92,8,88.0,8.0,1.1409875711116928,1.3492590388103902,1.5004750241206364,7212.84,120.21,100,72.1284,cuda,4,-699.6702844468015,sigma,PCA subspace,500,-750.5396300243722,-622625.2521125856,-644.9718899675736,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_1_00/certification_subset_size/mani_test_100_knn_500_pca_auto_n_100/metrics.json
test_size_manifold,manifold,1.0,300,Test samples,500,,100,30,300,258,271,29,86.0,9.666666666666666,1.0570616607272656,1.1541378506016466,1.5004750241206364,17519.65,291.99,300,58.3988,cuda,4,-709.0613270680351,sigma,PCA subspace,500,-817.7063676107372,-622625.2521125856,-644.9718899675736,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_1_00/certification_subset_size/mani_test_300_knn_500_pca_auto_n_100/metrics.json
test_size_manifold,manifold,1.0,500,Test samples,500,,100,30,500,428,447,53,85.6,10.6,1.0839496529534887,1.2413397513691236,1.5004750241206364,25558.42,425.97,500,51.1168,cuda,4,-707.5329046640857,sigma,PCA subspace,500,-778.4185484347578,-622625.2521125856,-644.9718899675736,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_1_00/certification_subset_size/mani_test_500_knn_500_pca_auto_n_100/metrics.json
test_size_manifold,manifold,1.0,700,Test samples,500,,100,30,700,608,633,67,86.85714285714286,9.571428571428571,1.0896666361682024,1.2413397513691236,1.5004750241206364,31652.87,527.55,700,45.2184,cuda,4,-706.3900921285259,sigma,PCA subspace,500,-766.8774407851388,-622625.2521125856,-644.9718899675736,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_1_00/certification_subset_size/mani_test_700_knn_500_pca_auto_n_100/metrics.json
test_size_manifold,manifold,1.0,1000,Test samples,500,,100,30,1000,866,906,94,86.6,9.4,1.0649986487383987,1.2413397513691236,1.5004750241206364,49663.57,827.73,1000,49.6636,cuda,4,-707.1914163760563,sigma,PCA subspace,500,-784.2797268045387,-622625.2521125856,-644.9718899675736,output/smile_classification/celeba/certify/pixel_manifold/ablation/sigma_1_00/certification_subset_size/mani_test_1000_knn_500_pca_auto_n_100/metrics.json


==> data/celeba_perclass_cert.csv <==
smoothing,sigma,smile_acc,no_smile_acc,SmoothID
Isotropic,0.02,0.8909090909090909,0.9777777777777777,0
Isotropic,0.05,0.7818181818181819,0.9777777777777777,0
Isotropic,0.07,0.7090909090909091,1.0,0
Isotropic,0.1,0.4909090909090909,1.0,0
Isotropic,0.15,0.03636363636363636,1.0,0
Isotropic,0.2,0.0,1.0,0
Isotropic,0.25,0.0,1.0,0
Isotropic,0.3,0.0,1.0,0
Isotropic,0.35,0.0,1.0,0
Isotropic,0.4,0.0,1.0,0
Isotropic,0.45,0.0,1.0,0
Isotropic,0.5,0.0,1.0,0
Isotropic,0.55,0.0,1.0,0
Isotropic,0.6,0.0,1.0,0
Isotropic,0.65,0.0,1.0,0
Isotropic,0.7,0.0,1.0,0
Isotropic,0.75,0.0,1.0,0
Isotropic,0.8,0.0,1.0,0
Isotropic,0.85,0.0,1.0,0
Isotropic,0.9,0.0,1.0,0
Isotropic,0.95,0.0,1.0,0
Isotropic,1.0,0.0,1.0,0
Manifold,0.02,0.8909090909090909,0.9555555555555556,1
Manifold,0.05,0.8909090909090909,0.9555555555555556,1
Manifold,0.07,0.8909090909090909,0.9555555555555556,1
Manifold,0.1,0.8909090909090909,0.9555555555555556,1
Manifold,0.15,0.8909090909090909,0.9555555555555556,1
Manifold,0.2,0.8909090909090909,0.9555555555555556,1
Manifold,0.25,0.8909090909090909,0.9555555555555556,1
Manifold,0.3,0.8909090909090909,0.9555555555555556,1
Manifold,0.35,0.8909090909090909,0.9555555555555556,1
Manifold,0.4,0.8909090909090909,0.9555555555555556,1
Manifold,0.45,0.8909090909090909,0.9555555555555556,1
Manifold,0.5,0.8909090909090909,0.9555555555555556,1
Manifold,0.55,0.8909090909090909,0.9555555555555556,1
Manifold,0.6,0.8909090909090909,0.9555555555555556,1
Manifold,0.65,0.8727272727272727,0.9555555555555556,1
Manifold,0.7,0.8727272727272727,0.9333333333333333,1
Manifold,0.75,0.8545454545454545,0.9333333333333333,1
Manifold,0.8,0.8545454545454545,0.9333333333333333,1
Manifold,0.85,0.8545454545454545,0.8888888888888888,1
Manifold,0.9,0.8545454545454545,0.8888888888888888,1
Manifold,0.95,0.8545454545454545,0.8888888888888888,1
Manifold,1.0,0.8545454545454545,0.8666666666666667,1


==> data/classification/celeba_certification_final_table.csv <==
dataset,space,sigma,cert_acc_iso_pct,cert_acc_mani_pct,abstain_iso_pct,abstain_mani_pct,radius_iso_l2,r_white_mani,logV_iso_geo_k_sigma,logV_mani_unscaled_geo_sigma
celeba,pixel,0.0200,93.0000,92.0000,0.0000,0.0000,0.0293,0.0299,-2803.8743,-2656.7104
celeba,pixel,0.0500,87.0000,92.0000,3.0000,0.0000,0.0729,0.0740,-2345.7289,-2198.5650
celeba,pixel,0.0700,84.0000,92.0000,2.0000,0.0000,0.0998,0.1028,-2177.4928,-2030.3289
celeba,pixel,0.1000,72.0000,92.0000,2.0000,1.0000,0.1392,0.1478,-1999.1553,-1852.1994
celeba,pixel,0.1500,47.0000,92.0000,0.0000,2.0000,0.2163,0.2224,-1796.4228,-1649.4710
celeba,pixel,0.2000,45.0000,92.0000,0.0000,2.0000,0.3001,0.2940,-1652.5817,-1505.6299
celeba,pixel,0.2500,45.0000,92.0000,0.0000,3.0000,0.3751,0.3675,-1541.0099,-1394.0017
celeba,pixel,0.3000,45.0000,92.0000,0.0000,3.0000,0.4501,0.4352,-1449.8492,-1302.8409
celeba,pixel,0.3500,45.0000,92.0000,0.0000,3.0000,0.5252,0.5029,-1372.7738,-1225.7656
celeba,pixel,0.4000,45.0000,92.0000,0.0000,3.0000,0.6002,0.5668,-1306.0081,-1158.9999
celeba,pixel,0.4500,45.0000,92.0000,0.0000,3.0000,0.6752,0.6241,-1247.1166,-1100.1084
celeba,pixel,0.5000,45.0000,92.0000,0.0000,3.0000,0.7502,0.6797,-1194.4364,-1047.4281
celeba,pixel,0.5500,45.0000,92.0000,0.0000,3.0000,0.8253,0.7364,-1146.7813,-999.7730
celeba,pixel,0.6000,45.0000,92.0000,0.0000,3.0000,0.9003,0.7844,-1103.2756,-956.2673
celeba,pixel,0.6500,45.0000,91.0000,0.0000,5.0000,0.9753,0.8492,-1063.2542,-915.2656
celeba,pixel,0.7000,45.0000,90.0000,0.0000,6.0000,1.0503,0.9022,-1026.2002,-878.1482
celeba,pixel,0.7500,45.0000,89.0000,0.0000,7.0000,1.1254,0.9534,-991.7038,-844.3416
celeba,pixel,0.8000,45.0000,89.0000,0.0000,7.0000,1.2004,0.9886,-959.4345,-812.0724
celeba,pixel,0.8500,45.0000,87.0000,0.0000,9.0000,1.2754,1.0534,-929.1222,-781.9711
celeba,pixel,0.9000,45.0000,87.0000,0.0000,9.0000,1.3504,1.0786,-900.5430,-753.3919
celeba,pixel,0.9500,45.0000,87.0000,0.0000,10.0000,1.4255,1.1245,-873.5094,-725.3750
celeba,pixel,1.0000,45.0000,86.0000,0.0000,11.0000,1.5005,1.1640,-847.8628,-699.3793
celeba,pixel,1.5000,45.0000,81.0000,0.0000,17.0000,2.2507,1.3927,-645.1302,-496.1859
celeba,pixel,2.0000,45.0000,73.0000,0.0000,24.0000,3.0010,1.6257,-501.2892,-350.2278
celebahq,pixel,0.0100,92.0000,93.0000,2.0000,0.0000,0.0143,0.0148,-3150.4479,-2530.9153
celebahq,pixel,0.0200,94.0000,93.0000,2.0000,0.0000,0.0288,0.0294,-2803.8743,-2184.3417
celebahq,pixel,0.0300,92.0000,93.0000,2.0000,0.0000,0.0429,0.0440,-2601.1417,-1981.6091
celebahq,pixel,0.0500,91.0000,92.0000,1.0000,1.0000,0.0711,0.0730,-2345.7289,-1726.3247
celebahq,pixel,0.0700,85.0000,92.0000,6.0000,3.0000,0.1004,0.1033,-2177.4928,-1558.0619
celebahq,pixel,0.1000,83.0000,92.0000,1.0000,3.0000,0.1417,0.1465,-1999.1553,-1379.7244
celebahq,pixel,0.1200,81.0000,93.0000,2.0000,2.0000,0.1711,0.1737,-1907.9945,-1288.6346
celebahq,pixel,0.1500,73.0000,93.0000,7.0000,1.0000,0.2008,0.2145,-1796.4228,-1176.9327
celebahq,pixel,0.1700,60.0000,93.0000,9.0000,1.0000,0.2226,0.2424,-1733.8412,-1114.3511
celebahq,pixel,0.2000,53.0000,93.0000,1.0000,1.0000,0.2711,0.2838,-1652.5817,-1033.0916
celebahq,pixel,0.2200,51.0000,93.0000,1.0000,2.0000,0.3164,0.3154,-1604.9266,-985.6773
celebahq,pixel,0.2500,50.0000,93.0000,0.0000,1.0000,0.3734,0.3529,-1541.0099,-921.5198
celebahq,pixel,0.2700,50.0000,93.0000,0.0000,2.0000,0.4051,0.3831,-1502.5294,-883.2801
celebahq,pixel,0.3000,50.0000,93.0000,0.0000,2.0000,0.4501,0.4241,-1449.8492,-830.5998
celebahq,pixel,0.3200,50.0000,93.0000,0.0000,3.0000,0.4802,0.4526,-1417.5799,-798.0444
celebahq,pixel,0.3500,50.0000,93.0000,0.0000,4.0000,0.5252,0.4951,-1372.7738,-753.3707
celebahq,pixel,0.3700,50.0000,93.0000,0.0000,4.0000,0.5552,0.5204,-1344.9889,-725.5858
celebahq,pixel,0.4000,50.0000,93.0000,0.0000,4.0000,0.6002,0.5575,-1306.0081,-686.6050
celebahq,pixel,0.4200,50.0000,93.0000,0.0000,4.0000,0.6302,0.5788,-1281.6130,-662.2099
celebahq,pixel,0.4500,50.0000,93.0000,0.0000,4.0000,0.6752,0.6072,-1247.1166,-627.7135
celebahq,pixel,0.4700,50.0000,93.0000,0.0000,4.0000,0.7052,0.6290,-1225.3741,-605.9710
celebahq,pixel,0.5000,50.0000,93.0000,0.0000,4.0000,0.7502,0.6538,-1194.4364,-575.0333
celebahq,pixel,0.5500,50.0000,93.0000,0.0000,4.0000,0.8253,0.6970,-1146.7813,-527.3782
celebahq,pixel,0.6000,50.0000,92.0000,0.0000,5.0000,0.9003,0.7451,-1103.2756,-484.0113
celebahq,pixel,0.6500,50.0000,93.0000,0.0000,4.0000,0.9753,0.7725,-1063.2542,-443.9434
celebahq,pixel,0.7000,50.0000,91.0000,0.0000,6.0000,1.0503,0.8247,-1026.2002,-406.3633
celebahq,pixel,0.7500,50.0000,91.0000,0.0000,6.0000,1.1254,0.8493,-991.7038,-371.8669
celebahq,pixel,0.8000,50.0000,90.0000,0.0000,7.0000,1.2004,0.8803,-959.4345,-339.1016
celebahq,pixel,0.8500,50.0000,88.0000,0.0000,9.0000,1.2754,0.9197,-929.1222,-309.7651
celebahq,pixel,0.9000,50.0000,87.0000,0.0000,10.0000,1.3504,0.9488,-900.5430,-281.4020
celebahq,pixel,0.9500,50.0000,87.0000,0.0000,10.0000,1.4255,0.9613,-873.5094,-254.3684
celebahq,pixel,1.0000,50.0000,86.0000,0.0000,12.0000,1.5005,0.9926,-847.8628,-228.8014
celebahq,pixel,1.5000,50.0000,73.0000,0.0000,20.0000,2.2507,1.1897,-645.1302,-24.9103
celebahq,pixel,2.0000,50.0000,63.0000,0.0000,30.0000,3.0010,1.3225,-501.2892,118.0806


==> data/classification/celeba_iso_approx_certified_accuracy_table.csv <==
sigma,n_examples,r_ge_0,r_ge_0.1,r_ge_0.25,r_ge_0.5,r_ge_0.75,r_ge_1,r_ge_1.25,r_ge_1.5,r_ge_2,r_ge_2.5,r_ge_3
0.02,100,0.93,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.05,100,0.87,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.07,100,0.84,0.76,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.1,100,0.72,0.66,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.15,100,0.47,0.45,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.2,100,0.45,0.45,0.45,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.25,100,0.45,0.45,0.45,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.3,100,0.45,0.45,0.45,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.35,100,0.45,0.45,0.45,0.45,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.4,100,0.45,0.45,0.45,0.45,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.45,100,0.45,0.45,0.45,0.45,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.5,100,0.45,0.45,0.45,0.45,0.45,0.0,0.0,0.0,0.0,0.0,0.0
0.55,100,0.45,0.45,0.45,0.45,0.45,0.0,0.0,0.0,0.0,0.0,0.0
0.6,100,0.45,0.45,0.45,0.45,0.45,0.0,0.0,0.0,0.0,0.0,0.0
0.65,100,0.45,0.45,0.45,0.45,0.45,0.0,0.0,0.0,0.0,0.0,0.0
0.7,100,0.45,0.45,0.45,0.45,0.45,0.45,0.0,0.0,0.0,0.0,0.0
0.75,100,0.45,0.45,0.45,0.45,0.45,0.45,0.0,0.0,0.0,0.0,0.0
0.8,100,0.45,0.45,0.45,0.45,0.45,0.45,0.0,0.0,0.0,0.0,0.0
0.85,100,0.45,0.45,0.45,0.45,0.45,0.45,0.45,0.0,0.0,0.0,0.0
0.9,100,0.45,0.45,0.45,0.45,0.45,0.45,0.45,0.0,0.0,0.0,0.0
0.95,100,0.45,0.45,0.45,0.45,0.45,0.45,0.45,0.0,0.0,0.0,0.0
1.0,100,0.45,0.45,0.45,0.45,0.45,0.45,0.45,0.45,0.0,0.0,0.0
1.5,100,0.45,0.45,0.45,0.45,0.45,0.45,0.45,0.45,0.45,0.0,0.0
2.0,100,0.45,0.45,0.45,0.45,0.45,0.45,0.45,0.45,0.45,0.45,0.45


==> data/classification/celeba_mani_approx_certified_accuracy_table.csv <==
sigma,n_examples,r_ge_0,r_ge_0.1,r_ge_0.25,r_ge_0.5,r_ge_0.75,r_ge_1,r_ge_1.25,r_ge_1.5,r_ge_2,r_ge_2.5,r_ge_3
0.02,100,0.92,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.05,100,0.92,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.07,100,0.92,0.92,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.1,100,0.92,0.92,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.15,100,0.92,0.92,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.2,100,0.92,0.92,0.89,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.25,100,0.92,0.92,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.3,100,0.92,0.92,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.35,100,0.92,0.92,0.9,0.84,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.4,100,0.92,0.92,0.89,0.84,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.45,100,0.92,0.91,0.89,0.85,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.5,100,0.92,0.91,0.88,0.84,0.75,0.0,0.0,0.0,0.0,0.0,0.0
0.55,100,0.92,0.91,0.88,0.83,0.73,0.0,0.0,0.0,0.0,0.0,0.0
0.6,100,0.92,0.9,0.88,0.82,0.75,0.0,0.0,0.0,0.0,0.0,0.0
0.65,100,0.91,0.89,0.87,0.82,0.77,0.0,0.0,0.0,0.0,0.0,0.0
0.7,100,0.9,0.88,0.86,0.81,0.76,0.61,0.0,0.0,0.0,0.0,0.0
0.75,100,0.89,0.88,0.85,0.82,0.76,0.66,0.0,0.0,0.0,0.0,0.0
0.8,100,0.89,0.87,0.84,0.81,0.76,0.62,0.0,0.0,0.0,0.0,0.0
0.85,100,0.87,0.86,0.84,0.81,0.76,0.66,0.49,0.0,0.0,0.0,0.0
0.9,100,0.87,0.86,0.83,0.8,0.73,0.64,0.45,0.0,0.0,0.0,0.0
0.95,100,0.87,0.86,0.84,0.8,0.74,0.62,0.48,0.0,0.0,0.0,0.0
1.0,100,0.86,0.85,0.83,0.8,0.74,0.64,0.45,0.39,0.0,0.0,0.0
1.5,100,0.81,0.8,0.77,0.74,0.62,0.6,0.5,0.38,0.23,0.0,0.0
2.0,100,0.73,0.72,0.7,0.67,0.6,0.54,0.49,0.43,0.27,0.12,0.08


==> data/classification/celeba_radius_plot.csv <==
dataset,space,sigma,cert_acc_iso_pct,cert_acc_mani_pct,abstain_iso_pct,abstain_mani_pct,radius_iso_l2,r_white_mani,logV_iso_geo_k_sigma,logV_mani_unscaled_geo_sigma
celeba,pixel,0.02,93.0,92.0,0.0,0.0,0.0293,0.0299,-2803.8743,-2656.7104
celeba,pixel,0.05,87.0,92.0,3.0,0.0,0.0729,0.074,-2345.7289,-2198.565
celeba,pixel,0.07,84.0,92.0,2.0,0.0,0.0998,0.1028,-2177.4928,-2030.3289
celeba,pixel,0.1,72.0,92.0,2.0,1.0,0.1392,0.1478,-1999.1553,-1852.1994
celeba,pixel,0.15,47.0,92.0,0.0,2.0,0.2163,0.2224,-1796.4228,-1649.471
celeba,pixel,0.2,45.0,92.0,0.0,2.0,0.3001,0.294,-1652.5817,-1505.6299
celeba,pixel,0.25,45.0,92.0,0.0,3.0,0.3751,0.3675,-1541.0099,-1394.0017
celeba,pixel,0.3,45.0,92.0,0.0,3.0,0.4501,0.4352,-1449.8492,-1302.8409
celeba,pixel,0.35,45.0,92.0,0.0,3.0,0.5252,0.5029,-1372.7738,-1225.7656
celeba,pixel,0.4,45.0,92.0,0.0,3.0,0.6002,0.5668,-1306.0081,-1158.9999
celeba,pixel,0.45,45.0,92.0,0.0,3.0,0.6752,0.6241,-1247.1166,-1100.1084
celeba,pixel,0.5,45.0,92.0,0.0,3.0,0.7502,0.6797,-1194.4364,-1047.4281
celeba,pixel,0.55,45.0,92.0,0.0,3.0,0.8253,0.7364,-1146.7813,-999.773
celeba,pixel,0.6,45.0,92.0,0.0,3.0,0.9003,0.7844,-1103.2756,-956.2673
celeba,pixel,0.65,45.0,91.0,0.0,5.0,0.9753,0.8492,-1063.2542,-915.2656
celeba,pixel,0.7,45.0,90.0,0.0,6.0,1.0503,0.9022,-1026.2002,-878.1482
celeba,pixel,0.75,45.0,89.0,0.0,7.0,1.1254,0.9534,-991.7038,-844.3416
celeba,pixel,0.8,45.0,89.0,0.0,7.0,1.2004,0.9886,-959.4345,-812.0724
celeba,pixel,0.85,45.0,87.0,0.0,9.0,1.2754,1.0534,-929.1222,-781.9711
celeba,pixel,0.9,45.0,87.0,0.0,9.0,1.3504,1.0786,-900.543,-753.3919
celeba,pixel,0.95,45.0,87.0,0.0,10.0,1.4255,1.1245,-873.5094,-725.375
celeba,pixel,1.0,45.0,86.0,0.0,11.0,1.5005,1.164,-847.8628,-699.3793
celeba,pixel,1.5,45.0,81.0,0.0,17.0,2.2507,1.3927,-645.1302,-496.1859
celeba,pixel,2.0,45.0,73.0,0.0,24.0,3.001,1.6257,-501.2892,-350.2278


==> data/classification/celebahq_iso_approx_certified_accuracy_table.csv <==
sigma,n_examples,r_ge_0,r_ge_0.1,r_ge_0.25,r_ge_0.5,r_ge_0.75,r_ge_1,r_ge_1.25,r_ge_1.5,r_ge_2,r_ge_2.5,r_ge_3
0.01,100,0.92,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.02,100,0.94,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.03,100,0.92,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.05,100,0.91,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.07,100,0.85,0.82,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.1,100,0.83,0.82,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.12,100,0.81,0.79,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.15,100,0.73,0.66,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.17,100,0.6,0.56,0.53,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.2,100,0.53,0.52,0.51,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.22,100,0.51,0.5,0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.25,100,0.5,0.5,0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.27,100,0.5,0.5,0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.3,100,0.5,0.5,0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.32,100,0.5,0.5,0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.35,100,0.5,0.5,0.5,0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.37,100,0.5,0.5,0.5,0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.4,100,0.5,0.5,0.5,0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.42,100,0.5,0.5,0.5,0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.45,100,0.5,0.5,0.5,0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.47,100,0.5,0.5,0.5,0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.5,100,0.5,0.5,0.5,0.5,0.5,0.0,0.0,0.0,0.0,0.0,0.0
0.55,100,0.5,0.5,0.5,0.5,0.5,0.0,0.0,0.0,0.0,0.0,0.0
0.6,100,0.5,0.5,0.5,0.5,0.5,0.0,0.0,0.0,0.0,0.0,0.0
0.65,100,0.5,0.5,0.5,0.5,0.5,0.0,0.0,0.0,0.0,0.0,0.0
0.7,100,0.5,0.5,0.5,0.5,0.5,0.5,0.0,0.0,0.0,0.0,0.0
0.75,100,0.5,0.5,0.5,0.5,0.5,0.5,0.0,0.0,0.0,0.0,0.0
0.8,100,0.5,0.5,0.5,0.5,0.5,0.5,0.0,0.0,0.0,0.0,0.0
0.85,100,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.0,0.0,0.0,0.0
0.9,100,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.0,0.0,0.0,0.0
0.95,100,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.0,0.0,0.0,0.0
1.0,100,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.0,0.0,0.0
1.5,100,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.0,0.0
2.0,100,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.5


==> data/classification/celebahq_mani_approx_certified_accuracy_table.csv <==
sigma,n_examples,r_ge_0,r_ge_0.1,r_ge_0.25,r_ge_0.5,r_ge_0.75,r_ge_1,r_ge_1.25,r_ge_1.5,r_ge_2,r_ge_2.5,r_ge_3
0.01,100,0.93,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.02,100,0.93,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.03,100,0.93,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.05,100,0.92,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.07,100,0.92,0.91,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.1,100,0.92,0.91,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.12,100,0.93,0.91,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.15,100,0.93,0.91,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.17,100,0.93,0.91,0.89,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.2,100,0.93,0.91,0.89,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.22,100,0.93,0.93,0.89,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.25,100,0.93,0.93,0.89,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.27,100,0.93,0.93,0.89,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.3,100,0.93,0.93,0.89,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.32,100,0.93,0.93,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.35,100,0.93,0.93,0.9,0.79,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.37,100,0.93,0.93,0.89,0.77,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.4,100,0.93,0.92,0.89,0.81,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.42,100,0.93,0.92,0.89,0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.45,100,0.93,0.92,0.89,0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.47,100,0.93,0.92,0.89,0.82,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.5,100,0.93,0.91,0.89,0.79,0.64,0.0,0.0,0.0,0.0,0.0,0.0
0.55,100,0.93,0.9,0.88,0.78,0.6,0.0,0.0,0.0,0.0,0.0,0.0
0.6,100,0.92,0.88,0.88,0.76,0.63,0.0,0.0,0.0,0.0,0.0,0.0
0.65,100,0.93,0.89,0.87,0.73,0.66,0.0,0.0,0.0,0.0,0.0,0.0
0.7,100,0.91,0.89,0.84,0.71,0.67,0.52,0.0,0.0,0.0,0.0,0.0
0.75,100,0.91,0.87,0.83,0.72,0.64,0.55,0.0,0.0,0.0,0.0,0.0
0.8,100,0.9,0.87,0.8,0.72,0.64,0.5,0.0,0.0,0.0,0.0,0.0
0.85,100,0.88,0.86,0.78,0.72,0.63,0.49,0.38,0.0,0.0,0.0,0.0
0.9,100,0.87,0.85,0.77,0.69,0.62,0.49,0.36,0.0,0.0,0.0,0.0
0.95,100,0.87,0.85,0.77,0.68,0.61,0.53,0.4,0.0,0.0,0.0,0.0
1.0,100,0.86,0.8,0.74,0.67,0.6,0.51,0.38,0.3,0.0,0.0,0.0
1.5,100,0.73,0.69,0.63,0.59,0.51,0.47,0.38,0.33,0.19,0.0,0.0
2.0,100,0.63,0.63,0.59,0.5,0.45,0.38,0.3,0.27,0.2,0.07,0.05


==> data/non_ood_certification_results.csv <==
Attribute,Smoothing,sigma,CertAcc,Abstain,SmileAcc,NoSmileAcc,MeanRadius,N test,logV_iso_geo,logV_mani_geo,log_geo_ratio,AttrID,SmoothID
big_lips,Manifold,0.2,0.9,0.04,0.94,0.86,0.2847097151452855,100,-1652.581716545553,-2975.488889357264,-1322.9071728117106,7,1
big_lips,Manifold,0.3,0.9,0.06,0.94,0.86,0.4200579895504794,100,-1449.849162491471,-2772.2813461197225,-1322.432183628252,7,1
big_lips,Manifold,0.5,0.9,0.07,0.88,0.92,0.6641139095522494,100,-1194.4363506084755,-2518.5200418812556,-1324.0836912727796,7,1
big_lips,Manifold,0.6,0.9,0.07,0.86,0.94,0.7615067918464672,100,-1103.2755722114982,-2426.41036004177,-1323.134787830272,7,1
big_lips,Manifold,0.8,0.87,0.08,0.8,0.94,0.9280621036637953,100,-959.4345359856077,-2282.550007768064,-1323.1154717824559,7,1
big_lips,Manifold,1.0,0.86,0.09,0.78,0.94,1.0314805045759845,100,-847.8627603285029,-2171.205181880114,-1323.3424215516116,7,1
eyeglasses,Manifold,0.02,0.86,0.0,0.74,0.98,0.029940233047708934,100,-2803.874263042576,-4103.131970824144,-1299.2577077815681,1,1
eyeglasses,Manifold,0.05,0.85,0.01,0.72,0.98,0.07438885186696793,100,-2345.7288971054986,-3645.101681013845,-1299.3727839083465,1,1
eyeglasses,Manifold,0.1,0.83,0.02,0.68,0.98,0.14811682583546093,100,-1999.1553068255257,-3297.304959269409,-1298.1496524438844,1,1
eyeglasses,Manifold,0.2,0.83,0.01,0.68,0.98,0.28919434367620955,100,-1652.581716545553,-2951.826902881064,-1299.2451863355113,1,1
eyeglasses,Manifold,0.3,0.82,0.01,0.66,0.98,0.4220972076972599,100,-1449.849162491471,-2748.603745357071,-1298.7545828656002,1,1
eyeglasses,Manifold,0.4,0.82,0.0,0.66,0.98,0.537481515497435,100,-1306.0081262655804,-2605.265834047148,-1299.2577077815681,1,1
eyeglasses,Manifold,0.5,0.81,0.01,0.64,0.98,0.6570244049343374,100,-1194.4363506084755,-2493.633364239496,-1299.1970136310206,1,1
eyeglasses,Manifold,0.6,0.8,0.02,0.64,0.96,0.766053128523771,100,-1103.2755722114982,-2402.883052813756,-1299.6074806022577,1,1
eyeglasses,Manifold,0.7,0.8,0.03,0.64,0.96,0.8645420261054233,100,-1026.2002322978692,-2325.9926086982987,-1299.7923764004297,1,1
eyeglasses,Manifold,0.8,0.79,0.04,0.62,0.96,0.9605383773007263,100,-959.4345359856077,-2258.899119027345,-1299.4645830417373,1,1
eyeglasses,Manifold,0.9,0.76,0.07,0.58,0.94,1.0735397262806294,100,-900.543018157416,-2200.0002049496984,-1299.4571867922825,1,1
eyeglasses,Manifold,1.0,0.76,0.06,0.58,0.94,1.1225728391382173,100,-847.8627603285029,-2147.6582806531533,-1299.7955203246506,1,1
eyeglasses,Manifold,2.0,0.68,0.16,0.44,0.92,1.664350199574829,100,-501.28917004853025,-1802.806909440498,-1301.517739391968,1,1
high_cheekbones,Manifold,0.02,0.87,0.01,0.96,0.78,0.030009500482412733,100,-2803.874263042576,-4130.3389171190265,-1326.4646540764502,2,1
high_cheekbones,Manifold,0.05,0.87,0.01,0.96,0.78,0.07394428180853824,100,-2345.7288971054986,-3672.193551181948,-1326.4646540764502,2,1
high_cheekbones,Manifold,0.1,0.87,0.01,0.96,0.78,0.14447519897941757,100,-1999.1553068255257,-3325.6199609019754,-1326.4646540764502,2,1
high_cheekbones,Manifold,0.2,0.87,0.02,0.96,0.78,0.2730384631904406,100,-1652.581716545553,-2979.4142163328747,-1326.8324997873217,2,1
high_cheekbones,Manifold,0.3,0.85,0.04,0.96,0.74,0.3930024477375957,100,-1449.849162491471,-2776.6861453357446,-1326.8369828442737,2,1
high_cheekbones,Manifold,0.4,0.84,0.06,0.94,0.74,0.5053623900064085,100,-1306.0081262655804,-2633.152437330735,-1327.1443110651542,2,1
high_cheekbones,Manifold,0.5,0.82,0.09,0.94,0.7,0.6192624090910385,100,-1194.4363506084755,-2522.37221118939,-1327.9358605809143,2,1
high_cheekbones,Manifold,0.6,0.83,0.1,0.92,0.74,0.7057090751016759,100,-1103.2755722114982,-2430.376184375392,-1327.1006121638936,2,1
high_cheekbones,Manifold,0.7,0.83,0.11,0.9,0.76,0.7872085398574056,100,-1026.2002322978692,-2352.0644172110874,-1325.8641849132182,2,1
high_cheekbones,Manifold,0.8,0.85,0.09,0.9,0.8,0.8480908981364859,100,-959.4345359856077,-2286.2130655760307,-1326.778529590423,2,1
high_cheekbones,Manifold,0.9,0.84,0.09,0.88,0.8,0.9151696115402178,100,-900.543018157416,-2226.974352555882,-1326.4313343984654,2,1
high_cheekbones,Manifold,1.0,0.83,0.09,0.88,0.78,0.9559087867775536,100,-847.8627603285029,-2174.94499279472,-1327.0822324662174,2,1
high_cheekbones,Manifold,2.0,0.73,0.24,0.68,0.78,1.268787434512381,100,-501.28917004853025,-1830.4427488306292,-1329.153578782099,2,1
male,Manifold,0.02,0.92,0.0,0.94,0.9,0.029476637679937297,100,-2803.874263042576,-4124.253821576025,-1320.3795585334485,3,1
male,Manifold,0.05,0.9,0.02,0.92,0.88,0.07377460677510582,100,-2345.7288971054986,-3666.9155647772386,-1321.1866676717393,3,1
male,Manifold,0.1,0.9,0.01,0.92,0.88,0.14500888359645106,100,-1999.1553068255257,-3320.4523419017946,-1321.297035076269,3,1
male,Manifold,0.2,0.9,0.0,0.92,0.88,0.27426595080302646,100,-1652.581716545553,-2972.9612750790025,-1320.379558533448,3,1
male,Manifold,0.3,0.88,0.04,0.88,0.88,0.4061398943214775,100,-1449.849162491471,-2770.3515081961873,-1320.5023457047166,3,1
male,Manifold,0.4,0.87,0.06,0.86,0.88,0.531320966031282,100,-1306.0081262655804,-2627.4949861420732,-1321.4868598764926,3,1
male,Manifold,0.5,0.85,0.09,0.82,0.88,0.6578110276827239,100,-1194.4363506084755,-2515.882529953629,-1321.446179345153,3,1
male,Manifold,0.6,0.86,0.07,0.82,0.9,0.7436070594141276,100,-1103.2755722114982,-2425.5728382460934,-1322.2972660345947,3,1
male,Manifold,0.7,0.84,0.1,0.8,0.88,0.8615242535569806,100,-1026.2002322978692,-2347.8351640673,-1321.6349317694308,3,1
male,Manifold,0.8,0.84,0.09,0.8,0.88,0.9324285864543013,100,-959.4345359856077,-2281.8489957892402,-1322.4144598036326,3,1
male,Manifold,0.9,0.83,0.1,0.78,0.88,1.0128264089670944,100,-900.543018157416,-2223.6138043690653,-1323.070786211649,3,1
male,Manifold,1.0,0.81,0.12,0.76,0.86,1.094811586787493,100,-847.8627603285029,-2171.539481178995,-1323.676720850492,3,1
male,Manifold,2.0,0.76,0.17,0.66,0.86,1.4816739401178112,100,-501.28917004853025,-1825.883750574624,-1324.5945805260938,3,1
mouth_slightly_open,Manifold,0.02,0.91,0.0,0.94,0.88,0.029501898603473214,100,-2803.874263042576,-4137.537407434179,-1333.6631443916042,4,1
mouth_slightly_open,Manifold,0.05,0.89,0.02,0.9,0.88,0.07349562756780141,100,-2345.7288971054986,-3680.0244438274526,-1334.2955467219535,4,1
mouth_slightly_open,Manifold,0.1,0.89,0.03,0.9,0.88,0.1437403982386601,100,-1999.1553068255257,-3333.7051780008383,-1334.5498711753116,4,1
mouth_slightly_open,Manifold,0.2,0.89,0.04,0.9,0.88,0.2816145907217745,100,-1652.581716545553,-2986.1191241252004,-1333.5374075796476,4,1
mouth_slightly_open,Manifold,0.3,0.88,0.05,0.88,0.88,0.4189209969985626,100,-1449.849162491471,-2783.89933270964,-1334.0501702181696,4,1
mouth_slightly_open,Manifold,0.4,0.9,0.04,0.88,0.92,0.5358771035163203,100,-1306.0081262655804,-2641.1078217339013,-1335.0996954683205,4,1
mouth_slightly_open,Manifold,0.5,0.91,0.02,0.88,0.94,0.6367282794716074,100,-1194.4363506084755,-2528.7631036352623,-1334.3267530267865,4,1
mouth_slightly_open,Manifold,0.6,0.9,0.03,0.86,0.94,0.7354815677899225,100,-1103.2755722114982,-2437.239448125248,-1333.9638759137497,4,1
mouth_slightly_open,Manifold,0.7,0.9,0.02,0.86,0.94,0.8170693377055248,100,-1026.2002322978692,-2359.685982438321,-1333.4857501404517,4,1
mouth_slightly_open,Manifold,0.8,0.88,0.06,0.86,0.9,0.9288027096214218,100,-959.4345359856077,-2292.3371827189962,-1332.9026467333886,4,1
mouth_slightly_open,Manifold,0.9,0.87,0.07,0.84,0.9,1.016034685831973,100,-900.543018157416,-2233.1374586508914,-1332.5944404934755,4,1
mouth_slightly_open,Manifold,1.0,0.87,0.07,0.84,0.9,1.0812474446944556,100,-847.8627603285029,-2180.274284372694,-1332.411524044191,4,1
mouth_slightly_open,Manifold,2.0,0.76,0.17,0.58,0.94,1.47413515025944,100,-501.28917004853025,-1836.7094754740824,-1335.4203054255524,4,1
mustache,Manifold,0.02,0.89,0.0,0.86,0.92,0.029830465361548954,100,-2803.874263042576,-4108.809193031568,-1304.9349299889923,5,1
mustache,Manifold,0.05,0.89,0.0,0.86,0.92,0.07390164393228277,100,-2345.7288971054986,-3650.6638270944904,-1304.9349299889923,5,1
mustache,Manifold,0.1,0.89,0.0,0.86,0.92,0.14422665526830855,100,-1999.1553068255257,-3304.0902368145166,-1304.9349299889923,5,1
mustache,Manifold,0.2,0.88,0.03,0.84,0.92,0.282102312924723,100,-1652.581716545553,-2959.0802409497915,-1306.4985244042387,5,1
mustache,Manifold,0.3,0.88,0.03,0.84,0.92,0.40829913438173754,100,-1449.849162491471,-2754.7420243989613,-1304.8928619074904,5,1
mustache,Manifold,0.4,0.88,0.03,0.84,0.92,0.5198109968869823,100,-1306.0081262655804,-2610.9009881730703,-1304.8928619074902,5,1
mustache,Manifold,0.5,0.88,0.03,0.84,0.92,0.6132494394457378,100,-1194.4363506084755,-2499.3292125159655,-1304.8928619074902,5,1
mustache,Manifold,0.6,0.87,0.04,0.82,0.92,0.7061057833070635,100,-1103.2755722114982,-2408.475126635622,-1305.1995544241236,5,1
mustache,Manifold,0.7,0.86,0.07,0.8,0.92,0.8019080927254161,100,-1026.2002322978692,-2332.9175508790686,-1306.7173185811998,5,1
mustache,Manifold,0.8,0.84,0.09,0.78,0.9,0.8744138340489049,100,-959.4345359856077,-2265.498224484148,-1306.0636884985408,5,1
mustache,Manifold,0.9,0.84,0.09,0.78,0.9,0.9319185713764339,100,-900.543018157416,-2206.113420955735,-1305.5704027983188,5,1
mustache,Manifold,1.0,0.83,0.11,0.76,0.9,0.9868544441295207,100,-847.8627603285029,-2152.7053205763177,-1304.842560247815,5,1
mustache,Manifold,2.0,0.67,0.26,0.68,0.66,1.212890420633563,100,-501.28917004853025,-1802.7450471171258,-1301.4558770685956,5,1
no_beard,Manifold,0.02,0.9,0.02,0.96,0.84,0.029561249328619265,100,-2803.874263042576,-4157.739566563948,-1353.8653035213724,6,1
no_beard,Manifold,0.05,0.91,0.02,0.96,0.86,0.07296976462340529,100,-2345.7288971054986,-3699.1406679950405,-1353.4117708895417,6,1
no_beard,Manifold,0.1,0.91,0.02,0.94,0.88,0.14370246708578926,100,-1999.1553068255257,-3353.023080978619,-1353.8677741530933,6,1
no_beard,Manifold,0.2,0.9,0.04,0.92,0.88,0.281589495422603,100,-1652.581716545553,-3006.4014816631948,-1353.8197651176415,6,1
no_beard,Manifold,0.3,0.88,0.06,0.88,0.88,0.4109755758164862,100,-1449.849162491471,-2803.4308709929887,-1353.5817085015178,6,1
no_beard,Manifold,0.4,0.88,0.06,0.88,0.88,0.5167186825238521,100,-1306.0081262655804,-2660.4805597568597,-1354.4724334912794,6,1
no_beard,Manifold,0.5,0.87,0.08,0.86,0.88,0.6180150144474226,100,-1194.4363506084755,-2548.416242719377,-1353.9798921109011,6,1
no_beard,Manifold,0.6,0.85,0.11,0.82,0.88,0.7176475886311545,100,-1103.2755722114982,-2456.9209016081836,-1353.6453293966854,6,1
no_beard,Manifold,0.7,0.84,0.1,0.8,0.88,0.7742208049769914,100,-1026.2002322978692,-2380.2795093071086,-1354.0792770092396,6,1
no_beard,Manifold,0.8,0.84,0.09,0.8,0.88,0.8208815482256925,100,-959.4345359856077,-2312.823552425092,-1353.3890164394847,6,1
no_beard,Manifold,0.9,0.83,0.1,0.78,0.88,0.8673676078995872,100,-900.543018157416,-2253.8603186586843,-1353.3173005012686,6,1
no_beard,Manifold,1.0,0.82,0.12,0.74,0.9,0.9120809931900705,100,-847.8627603285029,-2201.866228084329,-1354.0034677558265,6,1
no_beard,Manifold,2.0,0.65,0.24,0.42,0.88,1.042583504559678,100,-501.28917004853025,-1859.3742954897343,-1358.0851254412044,6,1


==> data/ood_certification_results.csv <==
Attribute,Smoothing,sigma,CertAcc,Abstain,SmileAcc,NoSmileAcc,MeanRadius,N test,logV_iso_geo,logV_mani_geo,log_geo_ratio,AttrID,SmoothID
eyeglasses,Isotropic,0.1,0.58,0.01,0.16,1.0,0.14373004839593123,100,,,,1,0
eyeglasses,Isotropic,0.15,0.5,0.01,0.0,1.0,0.22036780424629152,100,,,,1,0
eyeglasses,Isotropic,0.2,0.5,0.0,0.0,1.0,0.3000950048241273,100,,,,1,0
eyeglasses,Isotropic,0.25,0.5,0.0,0.0,1.0,0.37511875603015915,100,,,,1,0
eyeglasses,Isotropic,0.3,0.5,0.0,0.0,1.0,0.45014250723619087,100,,,,1,0
eyeglasses,Isotropic,0.35,0.5,0.0,0.0,1.0,0.5251662584422225,100,,,,1,0
eyeglasses,Isotropic,0.4,0.5,0.0,0.0,1.0,0.6001900096482546,100,,,,1,0
eyeglasses,Isotropic,0.45,0.5,0.0,0.0,1.0,0.6752137608542865,100,,,,1,0
eyeglasses,Isotropic,0.5,0.5,0.0,0.0,1.0,0.7502375120603183,100,,,,1,0
eyeglasses,Isotropic,0.55,0.5,0.0,0.0,1.0,0.8252612632663504,100,,,,1,0
eyeglasses,Isotropic,0.6,0.5,0.0,0.0,1.0,0.9002850144723817,100,,,,1,0
eyeglasses,Isotropic,0.65,0.5,0.0,0.0,1.0,0.9753087656784138,100,,,,1,0
eyeglasses,Isotropic,0.7,0.5,0.0,0.0,1.0,1.050332516884445,100,,,,1,0
eyeglasses,Isotropic,0.75,0.5,0.0,0.0,1.0,1.1253562680904774,100,,,,1,0
eyeglasses,Isotropic,0.8,0.5,0.0,0.0,1.0,1.2003800192965093,100,,,,1,0
eyeglasses,Isotropic,0.85,0.5,0.0,0.0,1.0,1.2754037705025407,100,,,,1,0
eyeglasses,Isotropic,0.9,0.5,0.0,0.0,1.0,1.350427521708573,100,,,,1,0
eyeglasses,Isotropic,0.95,0.5,0.0,0.0,1.0,1.4254512729146045,100,,,,1,0
eyeglasses,Isotropic,1.0,0.5,0.0,0.0,1.0,1.5004750241206366,100,,,,1,0
eyeglasses,Isotropic,1.5,0.5,0.0,0.0,1.0,2.250712536180955,100,,,,1,0
eyeglasses,Isotropic,2.0,0.5,0.0,0.0,1.0,3.000950048241273,100,,,,1,0
eyeglasses,Manifold,0.1,0.84,0.01,0.7,0.98,0.14620593596239698,100,-1999.1553068255257,-3293.1397901013247,-1293.984483275799,1,1
eyeglasses,Manifold,0.15,0.83,0.02,0.68,0.98,0.21958714682857197,100,-1796.4227527714434,-3090.369483977168,-1293.9467312057245,1,1
eyeglasses,Manifold,0.2,0.83,0.01,0.68,0.98,0.28695069074152973,100,-1652.581716545553,-2947.5664816201456,-1294.9847650745926,1,1
eyeglasses,Manifold,0.25,0.82,0.02,0.66,0.98,0.35822046151118786,100,-1541.009940888448,-2835.5278319133936,-1294.517891024946,1,1
eyeglasses,Manifold,0.3,0.82,0.02,0.66,0.98,0.42396195084166927,100,-1449.849162491471,-2744.367053516417,-1294.5178910249463,1,1
eyeglasses,Manifold,0.35,0.82,0.02,0.66,0.98,0.4873521483295735,100,-1372.7738225778417,-2667.2917136027872,-1294.5178910249463,1,1
eyeglasses,Manifold,0.4,0.82,0.01,0.66,0.98,0.5419778781584139,100,-1306.0081262655804,-2600.992891340173,-1294.9847650745926,1,1
eyeglasses,Manifold,0.45,0.82,0.0,0.66,0.98,0.5933755680190542,100,-1247.1166084373885,-2542.128367722666,-1295.0117592852778,1,1
eyeglasses,Manifold,0.5,0.81,0.01,0.64,0.98,0.6522769303277858,100,-1194.4363506084755,-2489.381708893463,-1294.9453582849874,1,1
eyeglasses,Manifold,0.55,0.81,0.01,0.64,0.98,0.7006157217600059,100,-1146.781260706313,-2441.7266189913003,-1294.9453582849872,1,1
eyeglasses,Manifold,0.6,0.81,0.01,0.64,0.98,0.7486763479710324,100,-1103.2755722114982,-2398.2209304964854,-1294.9453582849872,1,1
eyeglasses,Manifold,0.65,0.8,0.03,0.64,0.96,0.8085314142998677,100,-1063.25421837473,-2358.8938386437567,-1295.6396202690269,1,1
eyeglasses,Manifold,0.7,0.79,0.04,0.62,0.96,0.8614304412030496,100,-1026.2002322978692,-2321.4233668780926,-1295.2231345802236,1,1
eyeglasses,Manifold,0.75,0.79,0.04,0.62,0.96,0.9108096905721984,100,-991.7037965543933,-2286.9269311346166,-1295.2231345802236,1,1
eyeglasses,Manifold,0.8,0.78,0.05,0.6,0.96,0.9587777373315461,100,-959.4345359856077,-2254.670950208599,-1295.2364142229915,1,1
eyeglasses,Manifold,0.85,0.77,0.06,0.58,0.96,1.0064435599507155,100,-929.1222250773903,-2223.9750400604735,-1294.8528149830834,1,1
eyeglasses,Manifold,0.9,0.77,0.06,0.58,0.96,1.0428646250293743,100,-900.543018157416,-2195.395833140499,-1294.8528149830831,1,1
eyeglasses,Manifold,0.95,0.76,0.06,0.58,0.94,1.077046599263309,100,-873.5094075222781,-2169.2551074933986,-1295.74569997112,1,1
eyeglasses,Manifold,1.0,0.76,0.06,0.58,0.94,1.1090411074228697,100,-847.8627603285029,-2143.6084602996225,-1295.74569997112,1,1
eyeglasses,Manifold,1.5,0.72,0.1,0.5,0.94,1.4124880836197033,100,-645.1302062744207,-1941.818783641616,-1296.6885773671952,1,1
eyeglasses,Manifold,2.0,0.67,0.15,0.44,0.9,1.6370919247966265,100,-501.28917004853025,-1798.3642530688558,-1297.0750830203256,1,1
high_cheekbones,Isotropic,0.1,0.78,0.07,0.58,0.98,0.12088592066076966,100,,,,2,0
high_cheekbones,Isotropic,0.15,0.5,0.05,0.0,1.0,0.196875189230546,100,,,,2,0
high_cheekbones,Isotropic,0.2,0.5,0.0,0.0,1.0,0.295754735661322,100,,,,2,0
high_cheekbones,Isotropic,0.25,0.5,0.0,0.0,1.0,0.37447091784828035,100,,,,2,0
high_cheekbones,Isotropic,0.3,0.5,0.0,0.0,1.0,0.45014250723619087,100,,,,2,0
high_cheekbones,Isotropic,0.35,0.5,0.0,0.0,1.0,0.5251662584422225,100,,,,2,0
high_cheekbones,Isotropic,0.4,0.5,0.0,0.0,1.0,0.6001900096482546,100,,,,2,0
high_cheekbones,Isotropic,0.45,0.5,0.0,0.0,1.0,0.6752137608542865,100,,,,2,0
high_cheekbones,Isotropic,0.5,0.5,0.0,0.0,1.0,0.7502375120603183,100,,,,2,0
high_cheekbones,Isotropic,0.55,0.5,0.0,0.0,1.0,0.8252612632663504,100,,,,2,0
high_cheekbones,Isotropic,0.6,0.5,0.0,0.0,1.0,0.9002850144723817,100,,,,2,0
high_cheekbones,Isotropic,0.65,0.5,0.0,0.0,1.0,0.9753087656784138,100,,,,2,0
high_cheekbones,Isotropic,0.7,0.5,0.0,0.0,1.0,1.050332516884445,100,,,,2,0
high_cheekbones,Isotropic,0.75,0.5,0.0,0.0,1.0,1.1253562680904774,100,,,,2,0
high_cheekbones,Isotropic,0.8,0.5,0.0,0.0,1.0,1.2003800192965093,100,,,,2,0
high_cheekbones,Isotropic,0.85,0.5,0.0,0.0,1.0,1.2754037705025407,100,,,,2,0
high_cheekbones,Isotropic,0.9,0.5,0.0,0.0,1.0,1.350427521708573,100,,,,2,0
high_cheekbones,Isotropic,0.95,0.5,0.0,0.0,1.0,1.4254512729146045,100,,,,2,0
high_cheekbones,Isotropic,1.0,0.5,0.0,0.0,1.0,1.5004750241206366,100,,,,2,0
high_cheekbones,Isotropic,1.5,0.5,0.0,0.0,1.0,2.250712536180955,100,,,,2,0
high_cheekbones,Isotropic,2.0,0.5,0.0,0.0,1.0,3.000950048241273,100,,,,2,0
high_cheekbones,Manifold,0.1,0.87,0.01,0.96,0.78,0.14334987918699493,100,-1999.1553068255257,-3290.2658148610058,-1291.11050803548,2,1
high_cheekbones,Manifold,0.15,0.87,0.02,0.96,0.78,0.20900856567415432,100,-1796.4227527714434,-3087.839589248219,-1291.416836476775,2,1
high_cheekbones,Manifold,0.2,0.87,0.02,0.96,0.78,0.27009250893223397,100,-1652.581716545553,-2943.9985530223285,-1291.416836476775,2,1
high_cheekbones,Manifold,0.25,0.85,0.04,0.96,0.74,0.331685789926442,100,-1541.009940888448,-2833.749223840618,-1292.7392829521696,2,1
high_cheekbones,Manifold,0.3,0.82,0.06,0.98,0.66,0.3947661151006402,100,-1449.849162491471,-2741.98832729931,-1292.1391648078388,2,1
high_cheekbones,Manifold,0.35,0.82,0.06,0.98,0.66,0.44459689688841064,100,-1372.7738225778417,-2664.9129873856805,-1292.1391648078388,2,1
high_cheekbones,Manifold,0.4,0.81,0.07,0.98,0.64,0.49267994230487555,100,-1306.0081262655804,-2597.91916545357,-1291.9110391879894,2,1
high_cheekbones,Manifold,0.45,0.8,0.08,0.98,0.62,0.5410953488378017,100,-1247.1166084373885,-2539.0200284322214,-1291.9034199948328,2,1
high_cheekbones,Manifold,0.5,0.79,0.1,0.98,0.6,0.5894969303626283,100,-1194.4363506084755,-2486.8934340519927,-1292.457083443517,2,1
high_cheekbones,Manifold,0.55,0.76,0.13,0.98,0.54,0.6455899505147186,100,-1146.781260706313,-2440.7701714306763,-1293.9889107243632,2,1
high_cheekbones,Manifold,0.6,0.76,0.12,0.98,0.54,0.6704705810904596,100,-1103.2755722114982,-2397.4845503986967,-1294.2089781871985,2,1
high_cheekbones,Manifold,0.65,0.75,0.12,0.96,0.54,0.7018340012421902,100,-1063.25421837473,-2357.2043307927893,-1293.9501124180597,2,1
high_cheekbones,Manifold,0.7,0.74,0.11,0.96,0.52,0.7278089887778534,100,-1026.2002322978692,-2318.1122774465307,-1291.912045148662,2,1
high_cheekbones,Manifold,0.75,0.71,0.14,0.94,0.48,0.7871519733729506,100,-991.7037965543933,-2284.9490756826226,-1293.2452791282294,2,1
high_cheekbones,Manifold,0.8,0.7,0.13,0.94,0.46,0.8114219980393479,100,-959.4345359856077,-2252.126734688872,-1292.692198703264,2,1
high_cheekbones,Manifold,0.85,0.69,0.15,0.94,0.44,0.8629300128907692,100,-929.1222250773903,-2221.0691038166733,-1291.9468787392825,2,1
high_cheekbones,Manifold,0.9,0.69,0.13,0.94,0.44,0.8679305719337804,100,-900.543018157416,-2191.377345985176,-1290.8343278277598,2,1
high_cheekbones,Manifold,0.95,0.66,0.16,0.94,0.38,0.9351588582590742,100,-873.5094075222781,-2165.6200740936592,-1292.110666571381,2,1
high_cheekbones,Manifold,1.0,0.65,0.17,0.94,0.36,0.9847013342698511,100,-847.8627603285029,-2140.1636662080596,-1292.3009058795567,2,1
high_cheekbones,Manifold,1.5,0.59,0.19,0.96,0.22,1.399240178053481,100,-645.1302062744207,-1936.6444714685024,-1291.5142651940816,2,1
high_cheekbones,Manifold,2.0,0.55,0.16,0.96,0.14,1.6227717217681874,100,-501.28917004853025,-1790.411559191914,-1289.1223891433835,2,1
male,Isotropic,0.02,0.91,0.02,0.84,0.98,0.02767155336539625,100,,,,3,0
male,Isotropic,0.05,0.73,0.02,0.46,1.0,0.06846080849125932,100,,,,3,0
male,Isotropic,0.07,0.62,0.0,0.24,1.0,0.09326829501993802,100,,,,3,0
male,Isotropic,0.1,0.5,0.01,0.0,1.0,0.1471643968491599,100,,,,3,0
male,Isotropic,0.15,0.5,0.0,0.0,1.0,0.22507125361809543,100,,,,3,0
male,Isotropic,0.2,0.5,0.0,0.0,1.0,0.3000950048241273,100,,,,3,0
male,Isotropic,0.25,0.5,0.0,0.0,1.0,0.37511875603015915,100,,,,3,0
male,Isotropic,0.3,0.5,0.0,0.0,1.0,0.45014250723619087,100,,,,3,0
male,Isotropic,0.35,0.5,0.0,0.0,1.0,0.5251662584422225,100,,,,3,0
male,Isotropic,0.4,0.5,0.0,0.0,1.0,0.6001900096482546,100,,,,3,0
male,Isotropic,0.45,0.5,0.0,0.0,1.0,0.6752137608542865,100,,,,3,0
male,Isotropic,0.5,0.5,0.0,0.0,1.0,0.7502375120603183,100,,,,3,0
male,Isotropic,0.55,0.5,0.0,0.0,1.0,0.8252612632663504,100,,,,3,0
male,Isotropic,0.6,0.5,0.0,0.0,1.0,0.9002850144723817,100,,,,3,0
male,Isotropic,0.65,0.5,0.0,0.0,1.0,0.9753087656784138,100,,,,3,0
male,Isotropic,0.7,0.5,0.0,0.0,1.0,1.050332516884445,100,,,,3,0
male,Isotropic,0.75,0.5,0.0,0.0,1.0,1.1253562680904774,100,,,,3,0
male,Isotropic,0.8,0.5,0.0,0.0,1.0,1.2003800192965093,100,,,,3,0
male,Isotropic,0.85,0.5,0.0,0.0,1.0,1.2754037705025407,100,,,,3,0
male,Isotropic,0.9,0.5,0.0,0.0,1.0,1.350427521708573,100,,,,3,0
male,Isotropic,0.95,0.5,0.0,0.0,1.0,1.4254512729146045,100,,,,3,0
male,Isotropic,1.0,0.5,0.0,0.0,1.0,1.5004750241206366,100,,,,3,0
male,Isotropic,1.5,0.5,0.0,0.0,1.0,2.250712536180955,100,,,,3,0
male,Isotropic,2.0,0.5,0.0,0.0,1.0,3.000950048241273,100,,,,3,0
male,Manifold,0.02,0.92,0.0,0.94,0.9,0.029626523961772407,100,-2803.874263042576,-4103.122275896234,-1299.2480128536577,3,1
male,Manifold,0.05,0.9,0.02,0.92,0.88,0.07378463218612463,100,-2345.7288971054986,-3646.23429798231,-1300.505400876812,3,1
male,Manifold,0.07,0.9,0.03,0.92,0.88,0.10400523345641084,100,-2177.492778794892,-3478.4573030545807,-1300.9645242596894,3,1
male,Manifold,0.1,0.9,0.02,0.92,0.88,0.14580647579954578,100,-1999.1553068255257,-3299.6607077023377,-1300.5054008768122,3,1
male,Manifold,0.15,0.9,0.01,0.92,0.88,0.2123900410026906,100,-1796.4227527714434,-3096.0498239409185,-1299.6270711694751,3,1
male,Manifold,0.2,0.9,0.0,0.92,0.88,0.2739059488687856,100,-1652.581716545553,-2951.829729399211,-1299.2480128536574,3,1
male,Manifold,0.25,0.89,0.01,0.9,0.88,0.33549500303362517,100,-1541.009940888448,-2839.567380085643,-1298.5574391971945,3,1
male,Manifold,0.3,0.89,0.03,0.9,0.88,0.40177590011849834,100,-1449.849162491471,-2749.3165338667623,-1299.4673713752916,3,1
male,Manifold,0.35,0.87,0.05,0.86,0.88,0.46297635159079625,100,-1372.7738225778417,-2672.6862344003466,-1299.9124118225047,3,1
male,Manifold,0.4,0.87,0.05,0.86,0.88,0.5194109741879696,100,-1306.0081262655804,-2607.542264877485,-1301.5341386119046,3,1
male,Manifold,0.45,0.87,0.05,0.86,0.88,0.5719535074963781,100,-1247.1166084373885,-2548.6507470492934,-1301.5341386119048,3,1
male,Manifold,0.5,0.87,0.06,0.86,0.88,0.6282314395179682,100,-1194.4363506084755,-2496.3561308070116,-1301.9197801985354,3,1
male,Manifold,0.55,0.85,0.1,0.82,0.88,0.7136432088848423,100,-1146.781260706313,-2449.080103730316,-1302.2988430240027,3,1
male,Manifold,0.6,0.85,0.09,0.8,0.9,0.7518641380521351,100,-1103.2755722114982,-2404.6427533018136,-1301.3671810903152,3,1
male,Manifold,0.65,0.84,0.11,0.76,0.92,0.8174688169743849,100,-1063.25421837473,-2364.202023942953,-1300.947805568223,3,1
male,Manifold,0.7,0.83,0.12,0.76,0.9,0.8721904250826635,100,-1026.2002322978692,-2327.521403412273,-1301.3211711144033,3,1
male,Manifold,0.75,0.83,0.12,0.76,0.9,0.9179536843436815,100,-991.7037965543933,-2293.0249676687968,-1301.3211711144033,3,1
male,Manifold,0.8,0.83,0.12,0.76,0.9,0.9541179504396902,100,-959.4345359856077,-2260.7557071000115,-1301.3211711144033,3,1
male,Manifold,0.85,0.81,0.14,0.74,0.88,1.0096905621346897,100,-929.1222250773903,-2231.2303962850597,-1302.1081712076696,3,1
male,Manifold,0.9,0.8,0.14,0.72,0.88,1.0366392746333668,100,-900.543018157416,-2201.9195357297262,-1301.3765175723095,3,1
male,Manifold,0.95,0.8,0.15,0.72,0.88,1.0776658136229313,100,-873.5094075222781,-2175.192954538472,-1301.6835470161934,3,1
male,Manifold,1.0,0.8,0.14,0.72,0.88,1.0853669406474862,100,-847.8627603285029,-2150.1849394545134,-1302.3221791260107,3,1
male,Manifold,1.5,0.73,0.2,0.56,0.9,1.3722240638769931,100,-645.1302062744207,-1945.9033783011917,-1300.7731720267707,3,1
male,Manifold,2.0,0.65,0.21,0.38,0.92,1.5336983392023424,100,-501.28917004853025,-1802.837426559105,-1301.548256510575,3,1
mouth_slightly_open,Isotropic,0.1,0.73,0.06,0.46,1.0,0.13088880912214912,100,,,,4,0
mouth_slightly_open,Isotropic,0.15,0.65,0.04,0.3,1.0,0.1957997319196064,100,,,,4,0
mouth_slightly_open,Isotropic,0.2,0.5,0.07,0.0,1.0,0.2773567044236438,100,,,,4,0
mouth_slightly_open,Isotropic,0.25,0.5,0.0,0.0,1.0,0.36911977426780884,100,,,,4,0
mouth_slightly_open,Isotropic,0.3,0.5,0.0,0.0,1.0,0.44887981204725086,100,,,,4,0
mouth_slightly_open,Isotropic,0.35,0.5,0.0,0.0,1.0,0.5246370024936367,100,,,,4,0
mouth_slightly_open,Isotropic,0.4,0.5,0.0,0.0,1.0,0.6001900096482546,100,,,,4,0
mouth_slightly_open,Isotropic,0.45,0.5,0.0,0.0,1.0,0.6752137608542865,100,,,,4,0
mouth_slightly_open,Isotropic,0.5,0.5,0.0,0.0,1.0,0.7502375120603183,100,,,,4,0
mouth_slightly_open,Isotropic,0.55,0.5,0.0,0.0,1.0,0.8252612632663504,100,,,,4,0
mouth_slightly_open,Isotropic,0.6,0.5,0.0,0.0,1.0,0.9002850144723817,100,,,,4,0
mouth_slightly_open,Isotropic,0.65,0.5,0.0,0.0,1.0,0.9753087656784138,100,,,,4,0
mouth_slightly_open,Isotropic,0.7,0.5,0.0,0.0,1.0,1.050332516884445,100,,,,4,0
mouth_slightly_open,Isotropic,0.75,0.5,0.0,0.0,1.0,1.1253562680904774,100,,,,4,0
mouth_slightly_open,Isotropic,0.8,0.5,0.0,0.0,1.0,1.2003800192965093,100,,,,4,0
mouth_slightly_open,Isotropic,0.85,0.5,0.0,0.0,1.0,1.2754037705025407,100,,,,4,0
mouth_slightly_open,Isotropic,0.9,0.5,0.0,0.0,1.0,1.350427521708573,100,,,,4,0
mouth_slightly_open,Isotropic,0.95,0.5,0.0,0.0,1.0,1.4254512729146045,100,,,,4,0
mouth_slightly_open,Isotropic,1.0,0.5,0.0,0.0,1.0,1.5004750241206366,100,,,,4,0
mouth_slightly_open,Isotropic,1.5,0.5,0.0,0.0,1.0,2.250712536180955,100,,,,4,0
mouth_slightly_open,Isotropic,2.0,0.5,0.0,0.0,1.0,3.000950048241273,100,,,,4,0
mouth_slightly_open,Manifold,0.1,0.89,0.03,0.9,0.88,0.1429085467206249,100,-1999.1553068255257,-3304.730844749754,-1305.5755379242285,4,1
mouth_slightly_open,Manifold,0.15,0.89,0.03,0.9,0.88,0.20985932445411162,100,-1796.4227527714434,-3101.998290695672,-1305.5755379242285,4,1
mouth_slightly_open,Manifold,0.2,0.9,0.04,0.92,0.88,0.2784282091035419,100,-1652.581716545553,-2956.685237536476,-1304.1035209909226,4,1
mouth_slightly_open,Manifold,0.25,0.89,0.05,0.9,0.88,0.34789638663180444,100,-1541.009940888448,-2845.2185558644155,-1304.2086149759677,4,1
mouth_slightly_open,Manifold,0.3,0.89,0.05,0.9,0.88,0.4098037652203403,100,-1449.849162491471,-2754.057777467439,-1304.2086149759677,4,1
mouth_slightly_open,Manifold,0.35,0.87,0.07,0.88,0.86,0.477718746467857,100,-1372.7738225778417,-2677.642409868186,-1304.8685872903443,4,1
mouth_slightly_open,Manifold,0.4,0.89,0.05,0.9,0.88,0.5250860393775034,100,-1306.0081262655804,-2610.7815386236357,-1304.7734123580556,4,1
mouth_slightly_open,Manifold,0.45,0.87,0.07,0.9,0.84,0.5936591394111242,100,-1247.1166084373885,-2551.3745197762873,-1304.257911338899,4,1
mouth_slightly_open,Manifold,0.5,0.86,0.08,0.88,0.84,0.6478651571414903,100,-1194.4363506084755,-2499.1007235173283,-1304.664372908853,4,1
mouth_slightly_open,Manifold,0.55,0.86,0.08,0.88,0.84,0.6970037204044451,100,-1146.781260706313,-2451.445633615166,-1304.664372908853,4,1
mouth_slightly_open,Manifold,0.6,0.86,0.08,0.88,0.84,0.7436673120473553,100,-1103.2755722114982,-2407.939945120351,-1304.6643729088528,4,1
mouth_slightly_open,Manifold,0.65,0.86,0.09,0.88,0.84,0.7958156838783413,100,-1063.25421837473,-2368.0251902255513,-1304.7709718508215,4,1
mouth_slightly_open,Manifold,0.7,0.86,0.09,0.88,0.84,0.8310507627054783,100,-1026.2002322978692,-2330.97120414869,-1304.770971850821,4,1
mouth_slightly_open,Manifold,0.75,0.85,0.11,0.88,0.82,0.8979035881024306,100,-991.7037965543933,-2297.716776947937,-1306.0129803935436,4,1
mouth_slightly_open,Manifold,0.8,0.85,0.1,0.88,0.82,0.925384944638147,100,-959.4345359856077,-2265.6435533790846,-1306.2090173934769,4,1
mouth_slightly_open,Manifold,0.85,0.85,0.1,0.88,0.82,0.961905488949017,100,-929.1222250773903,-2235.331242470867,-1306.2090173934766,4,1
mouth_slightly_open,Manifold,0.9,0.84,0.11,0.88,0.8,0.991109951863904,100,-900.543018157416,-2206.3367418680973,-1305.7937237106812,4,1
mouth_slightly_open,Manifold,0.95,0.84,0.11,0.88,0.8,1.0184231341988537,100,-873.5094075222781,-2179.3031312329595,-1305.7937237106812,4,1
mouth_slightly_open,Manifold,1.0,0.84,0.11,0.88,0.8,1.0499602979250036,100,-847.8627603285029,-2153.6564840391843,-1305.7937237106814,4,1
mouth_slightly_open,Manifold,1.5,0.8,0.15,0.9,0.7,1.2366846487568852,100,-645.1302062744207,-1950.7410690110821,-1305.6108627366614,4,1
mouth_slightly_open,Manifold,2.0,0.79,0.17,0.92,0.66,1.2819017536224173,100,-501.28917004853025,-1804.8188887434835,-1303.5297186949538,4,1
mustache,Isotropic,0.1,0.62,0.05,0.24,1.0,0.13650369438457086,100,,,,5,0
mustache,Isotropic,0.15,0.52,0.0,0.04,1.0,0.2078957460366338,100,,,,5,0
mustache,Isotropic,0.2,0.5,0.0,0.0,1.0,0.297091060232796,100,,,,5,0
mustache,Isotropic,0.25,0.5,0.0,0.0,1.0,0.37511875603015915,100,,,,5,0
mustache,Isotropic,0.3,0.5,0.0,0.0,1.0,0.45014250723619087,100,,,,5,0
mustache,Isotropic,0.35,0.5,0.0,0.0,1.0,0.5251662584422225,100,,,,5,0
mustache,Isotropic,0.4,0.5,0.0,0.0,1.0,0.6001900096482546,100,,,,5,0
mustache,Isotropic,0.45,0.5,0.0,0.0,1.0,0.6752137608542865,100,,,,5,0
mustache,Isotropic,0.5,0.5,0.0,0.0,1.0,0.7502375120603183,100,,,,5,0
mustache,Isotropic,0.55,0.5,0.0,0.0,1.0,0.8252612632663504,100,,,,5,0
mustache,Isotropic,0.6,0.5,0.0,0.0,1.0,0.9002850144723817,100,,,,5,0
mustache,Isotropic,0.65,0.5,0.0,0.0,1.0,0.9753087656784138,100,,,,5,0
mustache,Isotropic,0.7,0.5,0.0,0.0,1.0,1.050332516884445,100,,,,5,0
mustache,Isotropic,0.75,0.5,0.0,0.0,1.0,1.1253562680904774,100,,,,5,0
mustache,Isotropic,0.8,0.5,0.0,0.0,1.0,1.2003800192965093,100,,,,5,0
mustache,Isotropic,0.85,0.5,0.0,0.0,1.0,1.2754037705025407,100,,,,5,0
mustache,Isotropic,0.9,0.5,0.0,0.0,1.0,1.350427521708573,100,,,,5,0
mustache,Isotropic,0.95,0.5,0.0,0.0,1.0,1.4254512729146045,100,,,,5,0
mustache,Isotropic,1.0,0.5,0.0,0.0,1.0,1.5004750241206366,100,,,,5,0
mustache,Isotropic,1.5,0.5,0.0,0.0,1.0,2.250712536180955,100,,,,5,0
mustache,Isotropic,2.0,0.5,0.0,0.0,1.0,3.000950048241273,100,,,,5,0
mustache,Manifold,0.1,0.89,0.0,0.86,0.92,0.14459643998238986,100,-1999.1553068255257,-3302.707837658681,-1303.5525308331555,5,1
mustache,Manifold,0.15,0.88,0.02,0.84,0.92,0.21563782604245627,100,-1796.4227527714434,-3101.4085806263597,-1304.9858278549161,5,1
mustache,Manifold,0.2,0.88,0.03,0.84,0.92,0.2849323079725921,100,-1652.581716545553,-2957.777836148276,-1305.1961196027228,5,1
mustache,Manifold,0.25,0.88,0.05,0.84,0.92,0.35693439483850165,100,-1541.009940888448,-2846.0025717059725,-1304.9926308175245,5,1
mustache,Manifold,0.3,0.88,0.04,0.84,0.92,0.4154703553385701,100,-1449.849162491471,-2754.5339190185173,-1304.6847565270468,5,1
mustache,Manifold,0.35,0.88,0.04,0.84,0.92,0.4718784048271862,100,-1372.7738225778417,-2677.4585791048885,-1304.6847565270468,5,1
mustache,Manifold,0.4,0.88,0.03,0.84,0.92,0.5208885191606112,100,-1306.0081262655804,-2609.778069932371,-1303.769943666791,5,1
mustache,Manifold,0.45,0.88,0.03,0.84,0.92,0.5647246342194647,100,-1247.1166084373885,-2550.88655210418,-1303.769943666791,5,1
mustache,Manifold,0.5,0.87,0.04,0.82,0.92,0.6125111082677542,100,-1194.4363506084755,-2498.0801865345807,-1303.6438359261056,5,1
mustache,Manifold,0.55,0.86,0.06,0.82,0.9,0.6710892137708069,100,-1146.781260706313,-2450.9213239230735,-1304.1400632167602,5,1
mustache,Manifold,0.6,0.86,0.06,0.82,0.9,0.7145519851016305,100,-1103.2755722114982,-2407.415635428258,-1304.1400632167602,5,1
mustache,Manifold,0.65,0.85,0.07,0.8,0.9,0.7638402698619147,100,-1063.25421837473,-2367.7000386794566,-1304.4458203047263,5,1
mustache,Manifold,0.7,0.85,0.07,0.8,0.9,0.7990453089980175,100,-1026.2002322978692,-2330.646052602596,-1304.4458203047263,5,1
mustache,Manifold,0.75,0.84,0.08,0.78,0.9,0.8431113204425387,100,-991.7037965543933,-2295.5929601102694,-1303.8891635558764,5,1
mustache,Manifold,0.8,0.84,0.08,0.78,0.9,0.8730708055237638,100,-959.4345359856077,-2263.323699541484,-1303.8891635558764,5,1
mustache,Manifold,0.85,0.84,0.08,0.78,0.9,0.8916497808736467,100,-929.1222250773903,-2233.0113886332665,-1303.8891635558764,5,1
mustache,Manifold,0.9,0.83,0.1,0.76,0.9,0.9274632672716261,100,-900.543018157416,-2204.117588900879,-1303.574570743463,5,1
mustache,Manifold,0.95,0.82,0.11,0.74,0.9,0.9643894973306624,100,-873.5094075222781,-2177.274884149928,-1303.7654766276498,5,1
mustache,Manifold,1.0,0.8,0.13,0.74,0.86,1.0082875525855837,100,-847.8627603285029,-2151.427712341656,-1303.5649520131533,5,1
mustache,Manifold,1.5,0.74,0.19,0.74,0.74,1.1501401148852484,100,-645.1302062744207,-1949.0279534503543,-1303.8977471759335,5,1
mustache,Manifold,2.0,0.67,0.26,0.66,0.68,1.1920056132353531,100,-501.28917004853025,-1803.1254624176267,-1301.8362923690968,5,1
no_beard,Isotropic,0.1,0.61,0.05,0.22,1.0,0.13900373970114063,100,,,,6,0
no_beard,Isotropic,0.2,0.5,0.0,0.0,1.0,0.3000950048241273,100,,,,6,0
no_beard,Isotropic,0.3,0.5,0.0,0.0,1.0,0.45014250723619087,100,,,,6,0
no_beard,Isotropic,0.4,0.5,0.0,0.0,1.0,0.6001900096482546,100,,,,6,0
no_beard,Isotropic,0.5,0.5,0.0,0.0,1.0,0.7502375120603183,100,,,,6,0
no_beard,Isotropic,0.6,0.5,0.0,0.0,1.0,0.9002850144723817,100,,,,6,0
no_beard,Isotropic,0.7,0.5,0.0,0.0,1.0,1.050332516884445,100,,,,6,0
no_beard,Isotropic,0.8,0.5,0.0,0.0,1.0,1.2003800192965093,100,,,,6,0
no_beard,Isotropic,0.9,0.5,0.0,0.0,1.0,1.350427521708573,100,,,,6,0
no_beard,Isotropic,1.0,0.5,0.0,0.0,1.0,1.5004750241206366,100,,,,6,0
no_beard,Manifold,0.1,0.91,0.02,0.94,0.88,0.14371247498638032,100,-1999.1553068255257,-3294.496923062847,-1295.3416162373217,6,1
no_beard,Manifold,0.2,0.9,0.03,0.92,0.88,0.27949992212921176,100,-1652.581716545553,-2947.4131378518596,-1294.8314213063065,6,1
no_beard,Manifold,0.3,0.9,0.04,0.92,0.88,0.40626851773121797,100,-1449.849162491471,-2744.5523877133614,-1294.7032252218903,6,1
no_beard,Manifold,0.4,0.9,0.03,0.92,0.88,0.5101988456772965,100,-1306.0081262655804,-2601.303811944232,-1295.2956856786523,6,1
no_beard,Manifold,0.5,0.89,0.03,0.92,0.86,0.6014572309372704,100,-1194.4363506084755,-2489.76323985234,-1295.3268892438646,6,1
no_beard,Manifold,0.6,0.87,0.05,0.9,0.84,0.6813478262089729,100,-1103.2755722114982,-2398.275221338386,-1294.9996491268878,6,1
no_beard,Manifold,0.7,0.86,0.07,0.92,0.8,0.7492753866191386,100,-1026.2002322978692,-2321.307501204252,-1295.1072689063826,6,1
no_beard,Manifold,0.8,0.82,0.12,0.88,0.76,0.849725705160892,100,-959.4345359856077,-2255.5975320781886,-1296.1629960925807,6,1
no_beard,Manifold,0.9,0.8,0.14,0.88,0.72,0.9239019520066131,100,-900.543018157416,-2197.082218147725,-1296.5391999903093,6,1
no_beard,Manifold,1.0,0.78,0.15,0.88,0.68,0.9784109534976038,100,-847.8627603285029,-2144.559686096212,-1296.6969257677094,6,1
in_distribution,Isotropic,0.02,0.93,,,,,,,,,0,0
in_distribution,Isotropic,0.05,0.87,,,,,,,,,0,0
in_distribution,Isotropic,0.07,0.84,,,,,,,,,0,0
in_distribution,Isotropic,0.10,0.72,,,,,,,,,0,0
in_distribution,Isotropic,0.20,0.45,,,,,,,,,0,0
in_distribution,Isotropic,0.30,0.45,,,,,,,,,0,0
in_distribution,Isotropic,0.40,0.45,,,,,,,,,0,0
in_distribution,Isotropic,0.50,0.45,,,,,,,,,0,0
in_distribution,Isotropic,0.60,0.45,,,,,,,,,0,0
in_distribution,Isotropic,0.70,0.45,,,,,,,,,0,0
in_distribution,Isotropic,0.80,0.45,,,,,,,,,0,0
in_distribution,Isotropic,0.90,0.45,,,,,,,,,0,0
in_distribution,Isotropic,1.00,0.45,,,,,,,,,0,0
in_distribution,Isotropic,1.50,0.45,,,,,,,,,0,0
in_distribution,Isotropic,2.00,0.45,,,,,,,,,0,0
in_distribution,Manifold,0.02,0.92,,,,,,,,,0,1
in_distribution,Manifold,0.05,0.92,,,,,,,,,0,1
in_distribution,Manifold,0.07,0.92,,,,,,,,,0,1
in_distribution,Manifold,0.10,0.92,,,,,,,,,0,1
in_distribution,Manifold,0.20,0.92,,,,,,,,,0,1
in_distribution,Manifold,0.30,0.92,,,,,,,,,0,1
in_distribution,Manifold,0.40,0.92,,,,,,,,,0,1
in_distribution,Manifold,0.50,0.92,,,,,,,,,0,1
in_distribution,Manifold,0.60,0.92,,,,,,,,,0,1
in_distribution,Manifold,0.70,0.90,,,,,,,,,0,1
in_distribution,Manifold,0.80,0.89,,,,,,,,,0,1
in_distribution,Manifold,0.90,0.87,,,,,,,,,0,1
in_distribution,Manifold,1.00,0.86,,,,,,,,,0,1
in_distribution,Manifold,1.50,0.81,,,,,,,,,0,1
in_distribution,Manifold,2.00,0.73,,,,,,,,,0,1


==> data/rococo/margin_results/danger_margin_hist.csv <==
metric,mode,bin_index,bin_left,bin_right,bin_center,bin_width,count,density_count_fraction,n_values
abs_margin_delta,isotropic,0,3.0547380447387695e-07,0.004299637861549854,0.002149971667677164,0.00429933238774538,23302,0.1456375,160000
abs_margin_delta,isotropic,1,0.004299637861549854,0.008598970249295235,0.0064493040554225445,0.00429933238774538,22282,0.1392625,160000
abs_margin_delta,isotropic,2,0.008598970249295235,0.012898302637040615,0.010748636443167925,0.00429933238774538,20303,0.12689375,160000
abs_margin_delta,isotropic,3,0.012898302637040615,0.017197635024785995,0.015047968830913305,0.00429933238774538,17695,0.11059375,160000
abs_margin_delta,isotropic,4,0.017197635024785995,0.021496967412531376,0.019347301218658686,0.00429933238774538,15003,0.09376875,160000
abs_margin_delta,isotropic,5,0.021496967412531376,0.025796299800276756,0.023646633606404066,0.00429933238774538,12587,0.07866875,160000
abs_margin_delta,isotropic,6,0.025796299800276756,0.030095632188022137,0.027945965994149446,0.00429933238774538,10453,0.06533125,160000
abs_margin_delta,isotropic,7,0.030095632188022137,0.03439496457576752,0.03224529838189483,0.00429933238774538,8558,0.0534875,160000
abs_margin_delta,isotropic,8,0.03439496457576752,0.0386942969635129,0.03654463076964021,0.00429933238774538,6835,0.04271875,160000
abs_margin_delta,isotropic,9,0.0386942969635129,0.04299362935125828,0.04084396315738559,0.00429933238774538,5324,0.033275,160000
abs_margin_delta,isotropic,10,0.04299362935125828,0.04729296173900366,0.04514329554513097,0.00429933238774538,4291,0.02681875,160000
abs_margin_delta,isotropic,11,0.04729296173900366,0.05159229412674904,0.04944262793287635,0.00429933238774538,3141,0.01963125,160000
abs_margin_delta,isotropic,12,0.05159229412674904,0.05589162651449442,0.05374196032062173,0.00429933238774538,2572,0.016075,160000
abs_margin_delta,isotropic,13,0.05589162651449442,0.0601909589022398,0.05804129270836711,0.00429933238774538,1922,0.0120125,160000
abs_margin_delta,isotropic,14,0.0601909589022398,0.06449029128998518,0.06234062509611249,0.00429933238774538,1463,0.00914375,160000
abs_margin_delta,isotropic,15,0.06449029128998518,0.06878962367773056,0.06663995748385787,0.00429933238774538,1146,0.0071625,160000
abs_margin_delta,isotropic,16,0.06878962367773056,0.07308895606547594,0.07093928987160325,0.00429933238774538,883,0.00551875,160000
abs_margin_delta,isotropic,17,0.07308895606547594,0.07738828845322132,0.07523862225934863,0.00429933238774538,596,0.003725,160000
abs_margin_delta,isotropic,18,0.07738828845322132,0.0816876208409667,0.07953795464709401,0.00429933238774538,440,0.00275,160000
abs_margin_delta,isotropic,19,0.0816876208409667,0.08598695322871208,0.08383728703483939,0.00429933238774538,340,0.002125,160000
abs_margin_delta,isotropic,20,0.08598695322871208,0.09028628561645746,0.08813661942258477,0.00429933238774538,257,0.00160625,160000
abs_margin_delta,isotropic,21,0.09028628561645746,0.09458561800420284,0.09243595181033015,0.00429933238774538,178,0.0011125,160000
abs_margin_delta,isotropic,22,0.09458561800420284,0.09888495039194822,0.09673528419807553,0.00429933238774538,144,0.0009,160000
abs_margin_delta,isotropic,23,0.09888495039194822,0.1031842827796936,0.10103461658582091,0.00429933238774538,74,0.0004625,160000
abs_margin_delta,isotropic,24,0.1031842827796936,0.10748361516743898,0.1053339489735663,0.00429933238774538,67,0.00041875,160000
abs_margin_delta,isotropic,25,0.10748361516743898,0.11178294755518436,0.10963328136131167,0.00429933238774538,31,0.00019375,160000
abs_margin_delta,isotropic,26,0.11178294755518436,0.11608227994292974,0.11393261374905705,0.00429933238774538,39,0.00024375,160000
abs_margin_delta,isotropic,27,0.11608227994292974,0.12038161233067513,0.11823194613680243,0.00429933238774538,28,0.000175,160000
abs_margin_delta,isotropic,28,0.12038161233067513,0.1246809447184205,0.12253127852454782,0.00429933238774538,16,0.0001,160000
abs_margin_delta,isotropic,29,0.1246809447184205,0.12898027710616589,0.1268306109122932,0.00429933238774538,6,3.75e-05,160000
abs_margin_delta,isotropic,30,0.12898027710616589,0.13327960949391127,0.13112994330003858,0.00429933238774538,7,4.375e-05,160000
abs_margin_delta,isotropic,31,0.13327960949391127,0.13757894188165665,0.13542927568778396,0.00429933238774538,5,3.125e-05,160000
abs_margin_delta,isotropic,32,0.13757894188165665,0.14187827426940203,0.13972860807552934,0.00429933238774538,2,1.25e-05,160000
abs_margin_delta,isotropic,33,0.14187827426940203,0.1461776066571474,0.14402794046327472,0.00429933238774538,1,6.25e-06,160000
abs_margin_delta,isotropic,34,0.1461776066571474,0.1504769390448928,0.1483272728510201,0.00429933238774538,1,6.25e-06,160000
abs_margin_delta,isotropic,35,0.1504769390448928,0.15477627143263817,0.15262660523876548,0.00429933238774538,5,3.125e-05,160000
abs_margin_delta,isotropic,36,0.15477627143263817,0.15907560382038355,0.15692593762651086,0.00429933238774538,1,6.25e-06,160000
abs_margin_delta,isotropic,37,0.15907560382038355,0.16337493620812893,0.16122527001425624,0.00429933238774538,1,6.25e-06,160000
abs_margin_delta,isotropic,38,0.16337493620812893,0.1676742685958743,0.16552460240200162,0.00429933238774538,0,0.0,160000
abs_margin_delta,isotropic,39,0.1676742685958743,0.1719736009836197,0.169823934789747,0.00429933238774538,1,6.25e-06,160000
abs_margin_delta,manifold,0,0.0,0.00047793090343475246,0.00023896545171737623,0.00047793090343475246,32945,0.20590625,160000
abs_margin_delta,manifold,1,0.00047793090343475246,0.0009558618068695049,0.0007168963551521287,0.00047793090343475246,29262,0.1828875,160000
abs_margin_delta,manifold,2,0.0009558618068695049,0.0014337927103042574,0.0011948272585868812,0.00047793090343475246,24049,0.15030625,160000
abs_margin_delta,manifold,3,0.0014337927103042574,0.0019117236137390099,0.0016727581620216336,0.00047793090343475246,18530,0.1158125,160000
abs_margin_delta,manifold,4,0.0019117236137390099,0.0023896545171737623,0.002150689065456386,0.00047793090343475246,14211,0.08881875,160000
abs_margin_delta,manifold,5,0.0023896545171737623,0.002867585420608515,0.0026286199688911388,0.00047793090343475246,10629,0.06643125,160000
abs_margin_delta,manifold,6,0.002867585420608515,0.0033455163240432672,0.003106550872325891,0.00047793090343475246,8001,0.05000625,160000
abs_margin_delta,manifold,7,0.0033455163240432672,0.0038234472274780197,0.0035844817757606437,0.00047793090343475246,6052,0.037825,160000
abs_margin_delta,manifold,8,0.0038234472274780197,0.004301378130912772,0.004062412679195396,0.00047793090343475203,4510,0.0281875,160000
abs_margin_delta,manifold,9,0.004301378130912772,0.004779309034347525,0.004540343582630148,0.0004779309034347529,3295,0.02059375,160000
abs_margin_delta,manifold,10,0.004779309034347525,0.0052572399377822775,0.0050182744860649015,0.0004779309034347529,2372,0.014825,160000
abs_margin_delta,manifold,11,0.0052572399377822775,0.00573517084121703,0.0054962053894996536,0.00047793090343475203,1678,0.0104875,160000
abs_margin_delta,manifold,12,0.00573517084121703,0.006213101744651782,0.005974136292934406,0.00047793090343475203,1225,0.00765625,160000
abs_margin_delta,manifold,13,0.006213101744651782,0.0066910326480865345,0.006452067196369158,0.0004779309034347529,916,0.005725,160000
abs_margin_delta,manifold,14,0.0066910326480865345,0.007168963551521287,0.006929998099803911,0.0004779309034347529,659,0.00411875,160000
abs_margin_delta,manifold,15,0.007168963551521287,0.007646894454956039,0.007407929003238663,0.00047793090343475203,461,0.00288125,160000
abs_margin_delta,manifold,16,0.007646894454956039,0.008124825358390791,0.007885859906673415,0.00047793090343475203,336,0.0021,160000
abs_margin_delta,manifold,17,0.008124825358390791,0.008602756261825543,0.008363790810108167,0.00047793090343475203,230,0.0014375,160000
abs_margin_delta,manifold,18,0.008602756261825543,0.009080687165260297,0.00884172171354292,0.00047793090343475376,187,0.00116875,160000
abs_margin_delta,manifold,19,0.009080687165260297,0.00955861806869505,0.009319652616977673,0.00047793090343475203,129,0.00080625,160000
abs_margin_delta,manifold,20,0.00955861806869505,0.010036548972129801,0.009797583520412425,0.00047793090343475203,92,0.000575,160000
abs_margin_delta,manifold,21,0.010036548972129801,0.010514479875564555,0.010275514423847179,0.00047793090343475376,75,0.00046875,160000
abs_margin_delta,manifold,22,0.010514479875564555,0.010992410778999307,0.010753445327281931,0.00047793090343475203,37,0.00023125,160000
abs_margin_delta,manifold,23,0.010992410778999307,0.01147034168243406,0.011231376230716683,0.00047793090343475203,26,0.0001625,160000
abs_margin_delta,manifold,24,0.01147034168243406,0.011948272585868811,0.011709307134151435,0.00047793090343475203,27,0.00016875,160000
abs_margin_delta,manifold,25,0.011948272585868811,0.012426203489303563,0.012187238037586187,0.00047793090343475203,25,0.00015625,160000
abs_margin_delta,manifold,26,0.012426203489303563,0.012904134392738317,0.01266516894102094,0.00047793090343475376,17,0.00010625,160000
abs_margin_delta,manifold,27,0.012904134392738317,0.013382065296173069,0.013143099844455693,0.00047793090343475203,5,3.125e-05,160000
abs_margin_delta,manifold,28,0.013382065296173069,0.013859996199607821,0.013621030747890445,0.00047793090343475203,4,2.5e-05,160000
abs_margin_delta,manifold,29,0.013859996199607821,0.014337927103042575,0.014098961651325199,0.00047793090343475376,8,5e-05,160000
abs_margin_delta,manifold,30,0.014337927103042575,0.014815858006477327,0.01457689255475995,0.00047793090343475203,0,0.0,160000
abs_margin_delta,manifold,31,0.014815858006477327,0.015293788909912079,0.015054823458194703,0.00047793090343475203,2,1.25e-05,160000
abs_margin_delta,manifold,32,0.015293788909912079,0.01577171981334683,0.015532754361629455,0.00047793090343475203,2,1.25e-05,160000
abs_margin_delta,manifold,33,0.01577171981334683,0.016249650716781583,0.016010685265064207,0.00047793090343475203,0,0.0,160000
abs_margin_delta,manifold,34,0.016249650716781583,0.016727581620216335,0.01648861616849896,0.00047793090343475203,1,6.25e-06,160000
abs_margin_delta,manifold,35,0.016727581620216335,0.017205512523651087,0.01696654707193371,0.00047793090343475203,0,0.0,160000
abs_margin_delta,manifold,36,0.017205512523651087,0.017683443427085842,0.017444477975368466,0.0004779309034347555,0,0.0,160000
abs_margin_delta,manifold,37,0.017683443427085842,0.018161374330520594,0.01792240887880322,0.00047793090343475203,0,0.0,160000
abs_margin_delta,manifold,38,0.018161374330520594,0.018639305233955347,0.01840033978223797,0.00047793090343475203,1,6.25e-06,160000
abs_margin_delta,manifold,39,0.018639305233955347,0.0191172361373901,0.018878270685672723,0.00047793090343475203,1,6.25e-06,160000


==> data/segmentation/celebamaskhq_segmentation_delta_iou_gain_by_class.csv <==
class_index,class_name,sigma_0_01,sigma_0_02,sigma_0_03,sigma_0_05,sigma_0_07,sigma_0_10,sigma_0_20,sigma_0_30,sigma_0_40,sigma_0_50,sigma_0_60,sigma_0_70,sigma_0_80,sigma_0_90,sigma_1_00
0,background,-0.0040,0.2179,0.4510,1.0076,1.5645,2.2773,7.0280,15.5898,33.6108,49.0926,54.3752,54.6029,53.9183,52.8040,51.5179
1,skin,-0.0272,0.0260,0.1311,0.3972,0.7399,1.3231,4.9906,13.4684,35.8212,68.1219,86.7876,90.1347,90.3801,89.5239,88.6008
2,l_brow,-0.5909,0.8701,2.3037,4.5432,8.9095,16.8196,35.9385,57.8052,62.1252,60.8695,59.7149,57.7099,55.6017,52.0433,49.1303
3,r_brow,-0.1812,1.3872,2.8423,5.3917,8.6031,15.0426,31.0244,47.9775,53.4490,54.5764,53.3494,52.2003,49.8760,46.7719,44.6522
4,l_eye,0.4699,0.5788,1.9505,4.4998,7.4523,18.2227,47.3169,67.6643,67.3019,65.8868,64.5574,63.6401,62.8806,61.8517,60.1537
5,r_eye,0.4187,1.1121,2.6364,5.7685,7.4840,15.6025,40.0654,60.2760,62.0372,60.8122,59.6755,58.9115,57.6518,56.9565,55.6383
6,eye_g,-0.0230,-0.0669,-0.0250,0.1847,0.9711,3.4721,27.3230,62.2732,73.0078,72.6585,72.4848,72.2875,71.8467,71.7206,71.6376
7,l_ear,0.3496,0.3123,1.9833,5.2456,9.4994,12.3338,37.6743,48.8874,49.8937,52.9365,51.1062,50.5764,49.9381,47.5876,44.6294
8,r_ear,1.2797,2.5568,2.1651,2.2401,8.6393,13.3060,28.6681,47.1065,51.0341,47.5330,47.1084,47.4496,44.9549,43.5621,44.0857
9,ear_r,-0.0867,2.1858,2.9530,2.7193,2.9251,4.3036,8.7535,13.3563,14.6297,15.0916,13.9066,11.9365,10.2021,8.5520,7.3469
10,nose,0.1204,0.3293,0.4893,0.8653,1.3246,2.0282,5.1293,18.3131,58.4386,83.1884,87.5921,87.0482,86.3377,85.6362,84.9349
11,mouth,0.0731,0.3379,0.5354,1.1517,0.1826,1.3416,9.0825,25.8557,56.2033,69.4722,69.8590,65.1373,56.1019,50.0507,47.3346
12,u_lip,0.0441,0.1750,0.2788,0.7664,1.4062,2.5680,10.1117,30.9238,54.9784,68.9194,72.5516,71.3925,69.0454,66.4854,64.0886
13,l_lip,-0.0951,-0.0944,-0.0703,0.2280,0.6098,1.5996,8.7968,31.4042,60.1245,71.2744,75.2905,74.2792,71.8814,68.7716,66.2920
14,neck,-0.0214,0.0268,0.2409,0.8867,2.5044,4.1230,11.1243,24.3211,45.0207,60.9898,68.8397,68.9609,68.2700,67.0970,65.6935
15,neck_l,0.0848,0.8586,1.8478,2.5903,2.9693,3.1813,1.2963,2.3350,2.6383,2.4622,1.9760,2.0269,1.9602,1.9396,1.8928
16,cloth,-0.2390,0.9122,1.6156,4.5296,7.3709,9.2152,16.7094,32.4381,48.1437,52.7296,53.9895,53.0198,52.6512,49.8893,49.4785
17,hair,-0.0061,0.1771,0.3792,1.6675,2.8410,4.5562,12.1932,32.4144,70.8136,85.2367,85.3451,83.9551,82.6320,81.1961,79.6467
18,hat,-0.4126,-1.3322,-1.4675,-0.3367,0.0956,-8.0863,-41.4893,8.8182,37.2129,34.0410,36.5650,46.0995,47.2578,58.8772,77.6526


==> data/segmentation/celebamaskhq_segmentation_final_table.csv <==
dataset,space,sigma,cert_acc_iso_pct,cert_acc_mani_pct,abstain_iso_pct,abstain_mani_pct,miou_iso_pct,miou_mani_pct,radius_iso_l2,r_white_mani,tau,n0_samples,n_samples,knn_k,scale_noise_mani
CelebAMask-HQ,pixel,0.0100,94.7841,95.2024,1.1128,0.2401,74.0265,74.5988,0.0067,0.0067,0.7500,10.0000,100.0000,500.0000,
CelebAMask-HQ,pixel,0.0200,94.3016,95.0903,1.8834,0.4797,73.1009,74.5398,0.0135,0.0135,0.7500,10.0000,100.0000,500.0000,
CelebAMask-HQ,pixel,0.0300,93.8148,94.9772,2.5204,0.7121,71.9290,74.5608,0.0202,0.0202,0.7500,10.0000,100.0000,500.0000,
CelebAMask-HQ,pixel,0.0500,92.8203,94.7374,3.5966,1.1893,69.1940,74.2359,0.0337,0.0337,0.7500,10.0000,100.0000,500.0000,
CelebAMask-HQ,pixel,0.0700,91.7867,94.4848,4.6250,1.6672,64.9427,73.8599,0.0472,0.0472,0.7500,10.0000,100.0000,500.0000,
CelebAMask-HQ,pixel,0.1000,90.4592,93.9902,5.8696,2.4491,60.7579,73.3703,0.0674,0.0674,0.7500,10.0000,100.0000,500.0000,
CelebAMask-HQ,pixel,0.2000,83.9102,92.2851,11.2470,4.7771,45.3688,71.0583,0.1349,0.1349,0.7500,10.0000,100.0000,500.0000,
CelebAMask-HQ,pixel,0.3000,68.9215,89.9612,23.6139,7.5197,29.8731,67.6229,0.2023,0.2023,0.7500,10.0000,100.0000,500.0000,
CelebAMask-HQ,pixel,0.4000,41.7955,87.3133,42.7218,10.5081,13.7388,63.0693,0.2698,0.2698,0.7500,10.0000,100.0000,500.0000,
CelebAMask-HQ,pixel,0.5000,26.8688,84.2716,40.0667,13.8128,5.3917,57.4430,0.3372,0.3372,0.7500,10.0000,100.0000,500.0000,
CelebAMask-HQ,pixel,0.6000,26.1003,81.1885,24.5413,17.0609,2.9186,52.4118,0.4047,0.4047,0.7500,10.0000,100.0000,500.0000,
CelebAMask-HQ,pixel,0.7000,27.5537,77.9986,13.1392,20.3808,2.4176,47.5303,0.4721,0.4721,0.7500,10.0000,100.0000,500.0000,
CelebAMask-HQ,pixel,0.8000,27.9249,74.8372,8.5716,23.5659,2.2777,43.3151,0.5396,0.5396,0.7500,10.0000,100.0000,500.0000,
CelebAMask-HQ,pixel,0.9000,27.5278,71.4848,8.0594,26.9092,2.1658,39.4879,0.6070,0.6070,0.7500,10.0000,100.0000,500.0000,
CelebAMask-HQ,pixel,1.0000,26.9852,67.7670,8.8089,30.5965,2.1202,35.5774,0.6745,0.6745,0.7500,10.0000,100.0000,500.0000,


==> data/segmentation/celebamaskhq_segmentation_per_class_iou.csv <==
class_index,class_name,iso_sigma_0_01,mani_sigma_0_01,iso_sigma_0_02,mani_sigma_0_02,iso_sigma_0_03,mani_sigma_0_03,iso_sigma_0_05,mani_sigma_0_05,iso_sigma_0_07,mani_sigma_0_07,iso_sigma_0_10,mani_sigma_0_10,iso_sigma_0_20,mani_sigma_0_20,iso_sigma_0_30,mani_sigma_0_30,iso_sigma_0_40,mani_sigma_0_40,iso_sigma_0_50,mani_sigma_0_50,iso_sigma_0_60,mani_sigma_0_60,iso_sigma_0_70,mani_sigma_0_70,iso_sigma_0_80,mani_sigma_0_80,iso_sigma_0_90,mani_sigma_0_90,iso_sigma_1_00,mani_sigma_1_00
0,background,92.4004,92.3963,92.1939,92.4118,91.9763,92.4274,91.4387,92.4463,90.8943,92.4588,90.1481,92.4254,84.8067,91.8348,75.4108,91.0005,56.1628,89.7737,39.6412,88.7338,33.1416,87.5169,31.5568,86.1597,30.9904,84.9086,30.6153,83.4194,30.1913,81.7092
1,skin,93.3801,93.3529,93.3295,93.3556,93.2266,93.3577,92.9674,93.3645,92.631,93.371,92.0581,93.3812,88.341,93.3315,79.7062,93.1746,57.0377,92.8589,24.2718,92.3937,5.1006,91.8882,1.0904,91.2251,0.0702,90.4503,0.011,89.5349,0.0,88.6008
2,l_brow,65.5119,64.921,64.0149,64.8849,62.6651,64.9688,60.5539,65.097,56.823,65.7325,48.9953,65.8149,29.6625,65.6011,6.8716,64.6767,0.9665,63.0917,0.0,60.8695,0.0,59.7149,0.0,57.7099,0.0,55.6017,0.0,52.0433,0.0,49.1303
3,r_brow,61.0243,60.8431,59.349,60.7362,57.8042,60.6464,55.1207,60.5124,51.9561,60.5592,45.5685,60.6111,29.5629,60.5873,11.8286,59.8061,3.8416,57.2906,0.2897,54.866,0.0,53.3494,0.0,52.2003,0.0,49.876,0.0,46.7719,0.0,44.6522
4,l_eye,70.5189,70.9888,70.3514,70.9302,69.1725,71.123,66.3145,70.8143,63.1053,70.5575,52.2742,70.4969,22.9394,70.2563,2.8022,70.4664,0.2384,67.5403,0.0,65.8868,0.0,64.5574,0.0,63.6401,0.0,62.8806,0.0,61.8517,0.0,60.1537
5,r_eye,68.0519,68.4706,67.1842,68.2963,65.5898,68.2262,62.038,67.8065,59.9263,67.4103,51.6672,67.2698,27.8646,67.93,7.5832,67.8592,1.8846,63.9218,0.5706,61.3827,0.1802,59.8557,0.0,58.9115,0.0,57.6518,0.0,56.9565,0.0,55.6383
6,eye_g,73.4999,73.4769,73.5539,73.487,73.5271,73.5021,73.2937,73.4784,72.5303,73.5014,70.0037,73.4758,45.9995,73.3225,10.9346,73.2078,0.0,73.0078,0.0,72.6585,0.0,72.4848,0.0,72.2875,0.0,71.8467,0.0,71.7206,0.0,71.6376
7,l_ear,55.7666,56.1161,55.7941,56.1065,54.1162,56.0996,50.8117,56.0573,45.6967,55.196,43.034,55.3678,19.9351,57.6094,7.8009,56.6883,5.2835,55.1772,0.6616,53.5981,0.0,51.1062,0.0,50.5764,0.0,49.9381,0.0,47.5876,0.0,44.6294
8,r_ear,54.6674,55.9472,54.2449,56.8017,54.4246,56.5897,52.6658,54.9059,45.9412,54.5805,41.093,54.399,25.9036,54.5717,7.8123,54.9189,1.3673,52.4014,0.3171,47.8501,0.0,47.1084,0.0,47.4496,0.0,44.9549,0.0,43.5621,0.0,44.0857
9,ear_r,19.5939,19.5072,18.0653,20.2511,17.3213,20.2743,17.4414,20.1607,17.1383,20.0634,16.4634,20.767,9.5261,18.2795,2.9541,16.3104,0.0473,14.677,0.0,15.0916,0.0,13.9066,0.0,11.9365,0.0,10.2021,0.0,8.552,0.0,7.3469
10,nose,89.3911,89.5114,89.1721,89.5014,89.0022,89.4914,88.617,89.4823,88.1532,89.4778,87.4203,89.4485,84.2306,89.3599,70.8286,89.1416,30.3349,88.7735,5.0972,88.2856,0.1307,87.7228,0.0,87.0482,0.0,86.3377,0.0,85.6362,0.0,84.9349
11,mouth,79.4314,79.5045,79.1933,79.5311,79.0107,79.5461,78.3951,79.5468,79.3142,79.4968,78.202,79.5437,70.7394,79.822,50.299,76.1547,20.1199,76.3232,5.5284,75.0006,0.1759,70.0349,0.0,65.1373,0.0,56.1019,0.0,50.0507,0.0,47.3346
12,u_lip,77.532,77.5761,77.4052,77.5802,77.2932,77.572,76.7843,77.5507,76.121,77.5273,74.9617,77.5298,67.3304,77.4422,46.2837,77.2076,21.6283,76.6067,6.5685,75.488,1.1511,73.7027,0.0,71.3925,0.0,69.0454,0.0,66.4854,0.0,64.0886
13,l_lip,79.7627,79.6676,79.7807,79.6863,79.7743,79.704,79.4793,79.7073,79.0937,79.7035,78.0924,79.692,70.7604,79.5572,47.763,79.1673,18.3715,78.496,6.131,77.4055,0.7559,76.0464,0.009,74.2882,0.0,71.8814,0.0,68.7716,0.0,66.292
14,neck,75.0835,75.062,75.0336,75.0604,74.8207,75.0616,74.1621,75.0488,72.5124,75.0168,70.8836,75.0065,62.192,73.3163,48.6024,72.9235,27.2996,72.3203,10.7189,71.7087,1.4136,70.2533,0.1873,69.1482,0.0,68.27,0.0,67.097,0.0,65.6935
15,neck_l,4.7767,4.8615,4.0018,4.8604,3.0287,4.8765,2.3289,4.9192,1.9425,4.9118,1.6547,4.8359,2.5651,3.8614,0.3072,2.6422,0.0,2.6383,0.0,2.4622,0.0,1.976,0.0,2.0269,0.0,1.9602,0.0,1.9396,0.0,1.8928
16,cloth,69.8979,69.6588,68.7978,69.7099,68.1355,69.7511,65.302,69.8315,62.5268,69.8976,60.4736,69.6888,51.5095,68.2189,33.9427,66.3808,17.7247,65.8684,10.2061,62.9357,6.9774,60.9669,3.3898,56.4096,1.7616,54.4128,1.1542,51.0434,0.7398,50.2182
17,hair,90.6577,90.6515,90.4837,90.6608,90.2965,90.6757,89.0502,90.7177,87.907,90.748,86.2441,90.8003,78.3163,90.5095,56.9461,89.3605,17.0197,87.8333,1.3857,86.6225,0.0379,85.383,0.0,83.9551,0.0,82.632,0.0,81.1961,0.0,79.6467
18,hat,57.334,56.9213,58.3219,56.9897,58.5007,57.0333,57.2495,56.9128,56.5534,56.6491,64.1918,56.1054,84.0547,42.5655,32.6125,41.4307,3.6785,40.8915,0.1452,34.1862,0.0024,36.5673,0.0,46.0995,0.0,47.2578,0.0,58.8772,0.0,77.6526
mean,mean_mIoU,74.0265,74.5988,73.1009,74.5398,71.929,74.5608,69.194,74.2359,64.9427,73.8599,60.7579,73.3703,45.3688,71.0583,29.8731,67.6229,13.7388,63.0693,5.3917,57.443,2.9186,52.4118,2.4176,47.5303,2.2777,43.3151,2.1658,39.4879,2.1202,35.5774


==> figures/experiment/cfm/NN_SAE_retrieval/sigma_1.0/idx36958_1.0_noise_cfm/metadata.json <==
{
  "idx": 36958,
  "true_class": "potter's wheel",
  "sigma": 1.0,
  "dist_mani": 5.287849698227374,
  "dist_iso": 90.59181102540938,
  "original_image": "original.png",
  "isotropic_matches": [
    {
      "rank": 1,
      "idx": 36958,
      "class": "potter's wheel"
    },
    {
      "rank": 2,
      "idx": 23841,
      "class": "carousel, carrousel, merry-go-round, roundabout, whirligig"
    },
    {
      "rank": 3,
      "idx": 23917,
      "class": "carton"
    },
    {
      "rank": 4,
      "idx": 38032,
      "class": "refrigerator, icebox"
    },
    {
      "rank": 5,
      "idx": 38753,
      "class": "sarong"
    },
    {
      "rank": 6,
      "idx": 29334,
      "class": "half track"
    }
  ],
  "manifold_matches": [
    {
      "rank": 1,
      "idx": 36958,
      "class": "potter's wheel"
    },
    {
      "rank": 2,
      "idx": 36990,
      "class": "potter's wheel"
    },
    {
      "rank": 3,
      "idx": 36974,
      "class": "potter's wheel"
    },
    {
      "rank": 4,
      "idx": 49106,
      "class": "groom, bridegroom"
    },
    {
      "rank": 5,
      "idx": 36989,
      "class": "potter's wheel"
    },
    {
      "rank": 6,
      "idx": 45455,
      "class": "wok"
    }
  ]
}

==> figures/experiment/cfm/NN_SAE_retrieval/sigma_1.0/idx39489_1.0_noise_cfm/metadata.json <==
{
  "idx": 39489,
  "true_class": "shoji",
  "sigma": 1.0,
  "dist_mani": 3.797348571410353,
  "dist_iso": 90.5417949341705,
  "original_image": "original.png",
  "isotropic_matches": [
    {
      "rank": 1,
      "idx": 39489,
      "class": "shoji"
    },
    {
      "rank": 2,
      "idx": 36314,
      "class": "plane, carpenter's plane, woodworking plane"
    },
    {
      "rank": 3,
      "idx": 31132,
      "class": "lens cap, lens cover"
    },
    {
      "rank": 4,
      "idx": 36312,
      "class": "plane, carpenter's plane, woodworking plane"
    },
    {
      "rank": 5,
      "idx": 36338,
      "class": "plane, carpenter's plane, woodworking plane"
    },
    {
      "rank": 6,
      "idx": 42241,
      "class": "switch, electric switch, electrical switch"
    }
  ],
  "manifold_matches": [
    {
      "rank": 1,
      "idx": 39489,
      "class": "shoji"
    },
    {
      "rank": 2,
      "idx": 24619,
      "class": "chest"
    },
    {
      "rank": 3,
      "idx": 36314,
      "class": "plane, carpenter's plane, woodworking plane"
    },
    {
      "rank": 4,
      "idx": 36312,
      "class": "plane, carpenter's plane, woodworking plane"
    },
    {
      "rank": 5,
      "idx": 19922,
      "class": "abacus"
    },
    {
      "rank": 6,
      "idx": 36338,
      "class": "plane, carpenter's plane, woodworking plane"
    }
  ]
}
